Precise and Efficient Collision Prediction under Uncertainty in Autonomous Driving

This research introduces two efficient methods to estimate the collision risk of planned trajectories in autonomous driving under uncertain driving conditions. Deterministic collision checks of planned trajectories are often inaccurate or overly conservative, as noisy perception, localization errors, and uncertain predictions of other traffic participants introduce significant uncertainty into the planning process. This paper presents two semi-analytic methods to compute the collision probability of planned trajectories with arbitrary convex obstacles. The first approach evaluates the probability of spatial overlap between an autonomous vehicle and surrounding obstacles, while the second estimates the collision probability based on stochastic boundary crossings. Both formulations incorporate full state uncertainties, including position, orientation, and velocity, and achieve high accuracy at computational costs suitable for real-time planning. Simulation studies verify that the proposed methods closely match Monte Carlo results while providing significant runtime advantages, enabling their use in risk-aware trajectory planning. The collision estimation methods are available as open-source software: https://github.com/TUM-AVS/Collision-Probability-Estimation

==> figures/0_data_prob_cum.csv <==
MC_state_octa_wo_orientation_0,MC_state_octa_wo_orientation_1,MC_state_rect_wo_orientation_0,MC_state_rect_wo_orientation_1,MC_state_octa_with_orientation_0,MC_state_octa_with_orientation_1,MC_state_rect_with_orientation_0,MC_state_rect_with_orientation_1,incl_exlc_rect_wo_orientation_0,incl_exlc_rect_wo_orientation_1,MC_CV_wo_orientation_0,MC_CV_wo_orientation_1,State_Maha_wo_orientation_0,State_Maha_wo_orientation_1,CEP_wo_orientation_0,CEP_wo_orientation_1,MC_CV_with_orientation_0,MC_CV_with_orientation_1,State_Maha_with_orientation_0,State_Maha_with_orientation_1,CEP_with_orientation_0,CEP_with_orientation_1
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.404854507342407e-12,5.476834917967115e-41,2.736099165009982e-32,0.0,0.0,0.0,7.404743485039944e-12,2.531079918114458e-41,1.6181981266237952e-32
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.347877944459015e-12,1.8710697615050687e-40,1.9353797434734962e-31,0.0,0.0,0.0,8.347766922156552e-12,8.649125800005509e-41,1.152299756279751e-31
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.220446049250313e-16,3.934297332364167e-12,5.056557482546816e-40,1.1791553104284884e-30,0.0,0.0,-2.220446049250313e-16,3.934186310061705e-12,2.3411687370297803e-40,7.137984893788892e-31
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.440892098500626e-16,-3.655298286275865e-12,1.2695553892013194e-39,6.88831790259823e-30,0.0,0.0,-4.440892098500626e-16,-3.6555203308807904e-12,5.897119575084581e-40,4.2822201839007054e-30
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-6.661338147750939e-16,-1.1941558852868184e-11,3.0943710909959546e-39,3.9182855134829413e-29,0.0,0.0,-6.661338147750939e-16,-1.1941780897473109e-11,1.444628276813404e-39,2.5250184888897464e-29
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-8.881784197001252e-16,-1.8831602943691905e-11,7.437016051415528e-39,2.175881465912186e-28,0.0,0.0,-8.881784197001252e-16,-1.883182498829683e-11,3.496077106183206e-39,1.465915952224968e-28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.1102230246251565e-15,-2.30522267941069e-11,1.7731285276783214e-38,1.1800370177079894e-27,0.0,0.0,-1.1102230246251565e-15,-2.30522267941069e-11,8.4084441776082e-39,8.375609003113222e-28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.3322676295501878e-15,-2.4270807585935472e-11,4.204028796588255e-38,6.250667264266994e-27,0.0,0.0,-1.3322676295501878e-15,-2.4270807585935472e-11,2.0146905945252632e-38,4.7063223483080715e-27
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.5543122344752192e-15,-2.2951418543470936e-11,9.92180297251138e-38,3.233841911869834e-26,0.0,0.0,-1.5543122344752192e-15,-2.295164058807586e-11,4.813283056834139e-38,2.5986949401349576e-26
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.7763568394002505e-15,-2.00424121743481e-11,2.3318655738655042e-37,1.6341362120027727e-25,0.0,0.0,-1.7763568394002505e-15,-2.0042634218953026e-11,1.1470119273787045e-37,1.4089994171436937e-25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.9984014443252818e-15,-1.662070481245337e-11,5.4582633412636025e-37,8.065433703229605e-25,0.0,0.0,-2.220446049250313e-15,-1.6620926857058294e-11,2.726497002024819e-37,7.495736535970018e-25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.4424906541753444e-15,-1.3598011605608917e-11,1.2725582821272658e-36,3.888040205331528e-24,0.0,0.0,-2.6645352591003757e-15,-1.3598233650213842e-11,6.464794010714319e-37,3.909672898059703e-24
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.886579864025407e-15,-1.1544765143867153e-11,2.9550582015681742e-36,1.8306645376748045e-23,0.0,0.0,-3.1086244689504383e-15,-1.1544987188472078e-11,1.528867368001975e-36,1.997989667081155e-23
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.3306690738754696e-15,-1.0647704939970026e-11,6.834889087475114e-36,8.418847273908577e-23,0.0,0.0,-3.552713678800501e-15,-1.0647926984574951e-11,3.6060037157065666e-36,9.996845625084799e-23
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.774758283725532e-15,-1.0773604230962519e-11,1.574520873065424e-35,3.7815777937050894e-22,0.0,0.0,-4.218847493575595e-15,-1.0773826275567444e-11,8.481347900361691e-36,4.89410868644496e-22
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.440892098500626e-15,-1.159361495695066e-11,3.612639671131184e-35,1.6590511735815498e-21,0.0,0.0,-4.884981308350689e-15,-1.159361495695066e-11,1.9890848331398327e-35,2.342820693140655e-21
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-5.10702591327572e-15,-1.2718270880895943e-11,8.255358498608837e-35,7.109257088962415e-21,0.0,0.0,-5.551115123125783e-15,-1.2718492925500868e-11,4.650864716557273e-35,1.0960022037605397e-20
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-5.995204332975845e-15,-1.3808065801867997e-11,1.878833832098163e-34,2.9755260215400817e-20,0.0,0.0,-6.439293542825908e-15,-1.3808509891077847e-11,1.0841023983818944e-34,5.007638111667156e-20
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-6.8833827526759706e-15,-1.4637180356658064e-11,4.258508384117018e-34,1.2163816277153862e-19,0.0,0.0,-7.327471962526033e-15,-1.4637624445867914e-11,2.5188706444610145e-34,2.23339986186751e-19
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-7.993605777301127e-15,-1.5109025142123755e-11,9.612696889345414e-34,4.8569098738181565e-19,0.0,0.0,-8.215650382226158e-15,-1.5109469231333605e-11,5.833214934523045e-34,9.718549199183856e-19
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-9.103828801926284e-15,-1.523847714679505e-11,2.160878571679979e-33,1.8941664681543128e-18,0.0,0.0,-9.325873406851315e-15,-1.52389212360049e-11,1.3462333120027598e-33,4.1240066466448254e-18
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.021405182655144e-14,-1.511102354356808e-11,4.837459004693173e-33,7.215419555503093e-18,0.0,0.0,-1.0436096431476471e-14,-1.511146763277793e-11,3.096063043581641e-33,1.7058284659675814e-17
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.1546319456101628e-14,-1.4840351170164467e-11,1.07840703977841e-32,2.6845976381202327e-17,0.0,0.0,-1.176836406102666e-14,-1.4840795259374318e-11,7.094463770641712e-33,6.874866936036104e-17
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.2878587085651816e-14,-1.4532819392343299e-11,2.3940248722593236e-32,9.756271070262841e-17,0.0,0.0,-1.3100631690576847e-14,-1.4533263481553149e-11,1.619652254290791e-32,2.698658929883595e-16
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.4432899320127035e-14,-1.4265699732618486e-11,5.292186063870916e-32,3.4631315272384453e-16,0.0,0.0,-1.4654943925052066e-14,-1.4266143821828337e-11,3.6834826616026525e-32,1.0314020541775638e-15
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.6209256159527285e-14,-1.4079848398296235e-11,1.1649452294191381e-31,1.2007283891601601e-15,0.0,0.0,-1.6431300764452317e-14,-1.4080292487506085e-11,8.344572594294517e-32,3.836858656831457e-15
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.7985612998927536e-14,-1.3983258995153847e-11,2.553450206257322e-31,4.066411632739448e-15,0.0,0.0,-1.8207657603852567e-14,-1.3983703084363697e-11,1.8828393517743496e-31,1.3888851300603333e-14
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.9984014443252818e-14,-1.3958389999402243e-11,5.572918094932035e-31,1.3451357540848752e-14,0.0,0.0,-2.020605904817785e-14,-1.3958834088612093e-11,4.230963481608326e-31,4.8908006662098666e-14
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.220446049250313e-14,-1.3968159962018944e-11,1.2110819250759179e-30,4.3463100279179587e-14,0.0,0.0,-2.2426505097428162e-14,-1.3968159962018944e-11,9.467972472437663e-31,1.675072284503383e-13
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.4646951146678475e-14,-1.3946843679946141e-11,2.620495890129918e-30,1.3717408556702254e-13,0.0,0.0,-2.4868995751603507e-14,-1.3946843679946141e-11,2.109694375276101e-30,5.578711235293699e-13
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.708944180085382e-14,-1.375699554273524e-11,5.645649597959784e-30,4.228950360469358e-13,0.0,0.0,-2.731148640577885e-14,-1.375699554273524e-11,4.680638571367365e-30,1.8064234007895615e-12
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-2.9753977059954195e-14,-1.3039569424222464e-11,1.211007972375319e-29,1.273504088641908e-12,0.0,0.0,-2.9976021664879227e-14,-1.3039347379617539e-11,1.0338702839185865e-29,5.686258755629539e-12
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.2862601528904634e-14,-1.0786926907258021e-11,2.5863541927357086e-29,3.746157464096234e-12,0.0,0.0,-3.2862601528904634e-14,-1.0786482818048171e-11,2.2734538240157107e-29,1.7398777009950157e-11
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.597122599785507e-14,-4.1664449668132875e-12,5.499402076378501e-29,1.0764413665986794e-11,0.0,0.0,-3.597122599785507e-14,-4.166000877603437e-12,4.9764599119688305e-29,5.174351111944548e-11
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-3.930189507173054e-14,1.4641177159546714e-11,1.164218873592251e-28,3.021522615442862e-11,0.0,0.0,-3.907985046680551e-14,1.4641732271059027e-11,1.0843098236809208e-28,1.4956306326576092e-10
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.263256414560601e-14,6.672062902168818e-11,2.453740916037523e-28,8.285115649098174e-11,0.0,0.0,-4.241051954068098e-14,6.672129515550296e-11,2.3515031391531667e-28,4.2015998421164777e-10
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.618527782440651e-14,2.075520866284819e-10,5.148764742920309e-28,2.2192706006229912e-10,0.0,0.0,-4.596323321948148e-14,2.0755275276229668e-10,5.07553332341042e-28,1.147162672341934e-09
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-4.9960036108132044e-14,5.795921520501679e-10,1.0755730367804702e-27,5.807337388752387e-10,0.0,0.0,-4.973799150320701e-14,5.795927071616802e-10,1.0902536442736895e-27,3.044222011476656e-09
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-5.3734794391857577e-14,1.5397896291347024e-09,2.2368969487768154e-27,1.4845755735848343e-09,0.0,0.0,-5.3734794391857577e-14,1.5397902952685172e-09,2.330615260835402e-27,7.852150177053239e-09
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-5.795364188543317e-14,3.9609202584500736e-09,4.631287974313864e-27,3.7076866021834576e-09,0.0,0.0,-5.795364188543317e-14,3.960920702539283e-09,4.9576853146581984e-27,1.9688086223014013e-08
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-6.23945339839338e-14,9.925365418439469e-09,9.54584942856798e-27,9.046567051029797e-09,0.0,0.0,-6.23945339839338e-14,9.925365418439469e-09,1.049401646961198e-26,4.799115889912743e-08
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-6.705747068735946e-14,2.428113876629112e-08,1.9587009520233469e-26,2.1565664809486407e-08,0.0,0.0,-6.705747068735946e-14,2.4281137656068097e-08,2.210196285664864e-26,1.1374251504131098e-07
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-7.149836278586008e-14,5.804096503414513e-08,4.001000205882326e-26,5.0228699421950296e-08,0.0,0.0,-7.172040739078511e-14,5.804096148143145e-08,4.631682924156002e-26,2.621518524931572e-07
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-7.616129948928574e-14,1.3561291789532248e-07,8.135833129525726e-26,1.1430403645817933e-07,0.0,0.0,-7.66053886991358e-14,1.3561290868047138e-07,9.65692925566349e-26,5.876553401117672e-07
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-8.08242361927114e-14,3.097756835490628e-07,1.646927468321415e-25,2.5416321136617626e-07,0.0,0.0,-8.171241461241152e-14,3.0977566201073614e-07,2.0032142912874008e-25,1.2815005513596495e-06
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-8.615330671091215e-14,6.91868130009432e-07,3.3187257488321855e-25,5.522273340829997e-07,0.0,0.0,-8.681944052568724e-14,6.918680819367751e-07,4.1340904170409358e-25,2.7191376356841644e-06
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-9.170442183403793e-14,1.511015499167101e-06,6.657316987410099e-25,1.1724670230250922e-06,0.0,0.0,-9.214851104388799e-14,1.511015394917159e-06,8.48778634330436e-25,5.6151666640174584e-06
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-9.703349235223868e-14,3.227166417985039e-06,1.3293681829177528e-24,2.4326348011527443e-06,0.0,0.0,-9.747758156208874e-14,3.2271661982719024e-06,1.7336038515415313e-24,1.1288016138488177e-05
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,-1.0302869668521453e-13,6.740907444457989e-06,2.6425045666344518e-24,4.932562660542317e-06,0.0,0.0,-1.0302869668521453e-13,6.740906992819262e-06,3.5224541963399345e-24,2.2096064996038743e-05
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4e-05,-1.0857981180834031e-13,1.3772075786011584e-05,5.228757828700309e-24,9.774807949725073e-06,0.0,4e-05,-1.0857981180834031e-13,1.3772074879403462e-05,7.119727613486529e-24,4.212832091890513e-05
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8e-05,-1.1457501614131615e-13,2.7523668818418834e-05,1.0299129742572153e-23,1.893271655717399e-05,0.0,4e-05,-1.1435297153639112e-13,2.7523667041173816e-05,1.4315464193432467e-23,7.825775399160656e-05
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8e-05,-1.2034817586936697e-13,5.381255274050645e-05,2.0193734768390593e-23,3.58438519469928e-05,0.0,8e-05,-1.2012613126444194e-13,5.3812549335674476e-05,2.863266491152121e-23,0.00014168031673393442
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00016,-1.2589929099249275e-13,0.00010293862513122143,3.941287606459132e-23,6.633484736084938e-05,0.0,0.00012,-1.2589929099249275e-13,0.00010293861875654287,5.69665160417146e-23,0.00025006974821613847
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0002,-1.318944953254686e-13,0.00019268161651209148,7.657229837821554e-23,0.00012001366849290207,0.0,0.0002,-1.318944953254686e-13,0.00019268160484753327,1.1274102285794681e-22,0.0004304598753468868
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0004,-1.3788969965844444e-13,0.00035295638748711333,1.4808370695063998e-22,0.0002122834703186527,0.0,0.00036,-1.3788969965844444e-13,0.0003529563666249125,2.2194153467330543e-22,0.0007228971943287254
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00064,-1.438849039914203e-13,0.0006328103062136492,2.850704507495508e-22,0.0003671474987640977,0.0,0.00064,-1.438849039914203e-13,0.0006328102697409355,4.346032570792715e-22,0.0011848250876742628
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0012,-1.5010215292932116e-13,0.0011105814894725174,5.462573234890813e-22,0.0006209347047843039,0.0,0.00116,-1.4988010832439613e-13,0.001110581427140711,8.465183227928761e-22,0.00189596319024971
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00172,-1.5565326805244695e-13,0.0019081036509077665,1.041956968081106e-21,0.00102702877484262,0.0,0.00184,-1.5587531265737198e-13,0.0019081035467719554,1.6401147559822054e-21,0.00296330237992177
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0028399999999999996,-1.6142642778049776e-13,0.0032097622899968092,1.9783419812592557e-21,0.0016615046188235283,0.0,0.00308,-1.6187051699034782e-13,0.0032097621199248527,3.160803587738735e-21,0.004525515646545135
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0041199999999999995,-1.6764367671839864e-13,0.005286863419775911,3.739021158627342e-21,0.002629434922710061,0.0,0.00456,-1.6786572132332367e-13,0.0052868631482707595,6.0591981641842596e-21,0.006755998139014936
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00584,-1.7363888105137448e-13,0.008527018843154766,7.034161367804817e-21,0.0040712617337703705,0.0,0.00616,-1.7363888105137448e-13,0.008527018419545729,1.1553640263375914e-20,0.009863437319804819
0.0,0.0,0.0,0.0,0.0,0.004790245318623931,0.0,0.0,0.0,0.0,0.0,0.00844,-1.7985612998927536e-13,0.013466902098635103,1.3172588721997708e-20,0.0061683678068220615,0.0,0.00908,-1.794120407794253e-13,0.013466901452871993,2.191383956836424e-20,0.014088925573461936
0.0,0.0,0.0,0.0,0.0,0.011724498218131263,0.0,0.0,0.0,0.0,0.0,0.01276,-1.8562928971732617e-13,0.020824611223533407,2.4554350804863718e-20,0.009146716445684433,0.0,0.012879999999999999,-1.851852005074761e-13,0.020824610262121235,4.134354583519487e-20,0.01969879868406147
0.0,0.0,0.0,0.0,0.0,0.018753892845408293,0.0,0.0,0.0,0.0,0.0,0.01764,-1.9118040484045196e-13,0.03152489229289546,4.556063638797767e-20,0.01327695231884718,0.0,0.01952,-1.907363156306019e-13,0.03152489089590704,7.758835894210644e-20,0.026972463588299016
0.0,0.0,0.0,0.0,0.0,0.03470679805680532,0.0,0.012048192771084376,0.0,0.0,0.0,0.02576,-1.9695356456850277e-13,0.04670676121648909,8.414911602676218e-20,0.01886972412467003,0.0,0.02636,-1.9628743075372768e-13,0.04670675923709722,1.4483732350681925e-19,0.036185604518627866
0.0,0.012048192771084376,0.0,0.0,0.0,0.051100948822860426,0.0,0.023951226593119546,0.0,0.0,0.0,0.03432,-2.020605904817785e-13,0.06769920291648568,1.5470861101686139e-19,0.026264602318406105,0.0,0.03604,-2.0161650127192843e-13,0.0676992001849539,2.689487635912072e-19,0.04758910173898657
0.0,0.023951226593119546,0.0,0.012048192771084376,0.0,0.07672080998107611,0.0,0.03571085036910604,0.0,0.0,0.0,0.045439999999999994,-2.0738966099997924e-13,0.09594797950536627,2.8312526041433065e-19,0.035812195390462875,0.0,0.048,-2.0672352718520415e-13,0.09594797583972792,4.967765249014211e-19,0.06138568680703254
0.0,0.03571085036910604,0.0,0.023951226593119546,0.0,0.10647374657335373,0.0,0.0473287919309241,0.0,0.0,0.0,0.061,-2.1249668691325496e-13,0.1328774775408622,5.157606570093433e-19,0.04784916713833809,0.0,0.062240000000000004,-2.1183055309847987e-13,0.13287747276625772,9.127803055404695e-19,0.07770607344167071
0.0,0.05894673349274204,0.0,0.03571085036910604,0.0,0.14460652615056868,0.0,0.07028472465548008,0.0,0.0,0.0,0.07848,-2.1738166822160565e-13,0.17967912395178476,9.352306664774606e-19,0.06266774982213974,0.0,0.07792,-2.1671553440683056e-13,0.17967911792920432,1.6683298995458632e-18,0.09658764807129712
0.0,0.1042986981436943,0.0,0.08218261661637805,0.0,0.18881034044733125,0.0,0.10388889123419764,0.0,0.0,0.0,0.09971999999999998,-2.2226664952995634e-13,0.23703517002845464,1.6880922029198959e-18,0.08048199117183685,0.0,0.09623999999999999,-2.2137847111025621e-13,0.23703516269107028,3.0333328595792563e-18,0.11795832297233098
0.0,0.20142293569437808,0.0,0.1485308611983266,0.0,0.2419162391929044,0.0,0.13627844938235922,0.0,0.0,0.0,0.12387999999999999,-2.26929586233382e-13,0.3048141523434711,3.033026874360943e-18,0.10139445215463638,0.0,0.11747999999999997,-2.2604140781368187e-13,0.30481414373492477,5.486312628123865e-18,0.14162806723571514
0.0,0.28801562941426484,0.0,0.22034151145870862,0.0,0.3219172399341962,0.0,0.19871615183664648,0.0,0.0,0.0,0.1482,-2.313704783318826e-13,0.38180714255937176,5.424585109854364e-18,0.12536773085594177,0.0,0.14079999999999998,-2.304822999121825e-13,0.3818071328641939,9.871286650154965e-18,0.1672899716829747
0.0,0.37379687888242563,0.0,0.30488279334872814,0.0,0.40824015771293176,0.0,0.27594832997287333,0.0,0.0,0.0,0.17523999999999998,-2.355893258254582e-13,0.4655992164060492,9.657427950146429e-18,0.15220515429973602,0.0,0.167,-2.347011474057581e-13,0.46559920595974547,1.766851774693615e-17,0.19453138344187676
0.0,0.4643322698873762,0.0,0.41375657270374655,0.0,0.49053162656341964,0.0,0.3544599568432847,0.0,0.0,0.0,0.20335999999999999,-2.398081733190338e-13,0.5526694615069758,1.711465804129776e-17,0.18154484033584595,0.0,0.19352,-2.389199948993337e-13,0.5526694507747818,3.146096467296202e-17,0.22285475205032199
0.0,0.5675935190657133,0.0,0.5267673538692894,0.0,0.5689967077386573,0.0,0.43223586565734673,0.0,0.0,0.0,0.23256000000000002,-2.438049762076844e-13,0.6387687664984238,3.019133796946686e-17,0.21286925673484802,0.0,0.22052,-2.4291679778798425e-13,0.6387687560190014,5.573010456631498e-17,0.2517062762433112
0.0,0.6561587019076757,0.0,0.635097718646199,0.0,0.6448868214725821,0.0,0.5280033100043002,0.0,0.0,0.0,0.26288,-2.473576898864849e-13,0.7195377093612177,5.30164870003612e-17,0.2455308735370636,0.0,0.24867999999999998,-2.466915560717098e-13,0.7195376996637135,9.821231385456922e-17,0.28050954822176283
0.0,0.7390120267491995,0.0,0.72302597921338,0.0,0.7193734730870572,0.0,0.6133039166300291,0.0,0.0,0.0,0.29332,-2.509104035652854e-13,0.7912250875121518,9.267326595416216e-17,0.27879196405410767,0.0,0.27852,-2.502442697505103e-13,0.7912250790273696,1.7218883125650914e-16,0.3087008507002257
0.0,0.8113339952403853,0.0,0.7964407799038093,0.0,0.7891125664351423,0.0,0.7018247067990586,0.0,0.0,0.0,0.32508000000000004,-2.5424107263916085e-13,0.8513017581115461,1.612535399915128e-16,0.3118748068809509,0.0,0.3072,-2.5357493882438575e-13,0.8513017511037217,3.0033799041523506e-16,0.33576244004579536
0.0,0.8681611051077391,0.0,0.8553012772810211,0.0,0.8448267672027487,0.0,0.7772666484523089,0.0,0.0,0.0,0.35476,-2.573496971081113e-13,0.8987805794773488,2.7930805556592147e-16,0.3440161347389221,0.0,0.33519999999999994,-2.566835632933362e-13,0.8987805740174031,5.211874092006614e-16,0.3612506931989011
0.0,0.9126368768786223,0.0,0.9023719461173154,0.0,0.8928270806141209,0.0,0.8416714729962196,0.0,0.0,0.0,0.3826,-2.6001423236721166e-13,0.934157182492059,4.815844996888135e-16,0.3745202422142029,0.0,0.3608799999999999,-2.5934809855243657e-13,0.9341571784777174,8.998247635774466e-16,0.3848167284262292
0.0,0.946319044829033,0.0,0.9364829528956028,0.0,0.9278461314977925,0.0,0.8874532157443007,0.0,0.0,0.0,0.40599999999999997,-2.62456723021387e-13,0.9590297566242248,8.2657810742973385e-16,0.40280386805534363,0.0,0.38416,-2.617905892066119e-13,0.9590297538348266,1.5456661818868127e-15,0.4062179854904595
0.0,0.9689555921902842,0.0,0.9594409217285175,0.0,0.9529727290499475,0.0,0.924064820261215,0.0,0.0,0.0,0.42843999999999993,-2.6423307986078726e-13,0.9755636805632559,1.4122599387812263e-15,0.4284287095069885,0.0,0.40639999999999993,-2.6356694604601216e-13,0.9755636787266482,2.6416118415134604e-15,0.42532072968273205
0.0,0.9827946655512418,0.0,0.9765441475056487,0.0,0.9703459914346019,0.0,0.9505963890856097,0.0,0.0,0.0,0.45008,-2.651212582804874e-13,0.9859874557912066,2.401990832593564e-15,0.45111846923828125,0.0,0.42544,-2.644551244657123e-13,0.9859874546411435,4.491911810142538e-15,0.4420940561121474
0.0,0.9906718066241672,0.0,0.986717770274283,0.0,0.9818907803694832,0.0,0.9684531159221363,0.0,0.0,0.0,0.46696,-2.644551244657123e-13,0.9922455115256531,4.066786868335082e-15,0.4707595705986023,0.0,0.44251999999999997,-2.6401103525586223e-13,0.9922455108376533,7.59984623839134e-15,0.45659726895173586
0.0,0.9950549336320886,0.0,0.9926387642483978,0.0,0.9889646532139774,0.0,0.9802356870837481,0.0,0.0,0.0,0.48175999999999997,-2.617905892066119e-13,0.9958407703435764,6.85427488896005e-15,0.4873879551887512,0.0,0.45587999999999995,-2.6134649999676185e-13,0.9958407699483537,1.2793881048944937e-14,0.4689626010912615
0.0,0.9975572563724775,0.0,0.9960089685684085,0.0,0.9934483134918228,0.0,0.9878556631478452,0.0,0.0,0.0,0.4926,-2.5557334026871104e-13,0.997827931037961,1.1500020635204708e-14,0.5011641979217529,0.0,0.46968,-2.5512925105886097e-13,0.9978279308187588,2.1430225208242278e-14,0.4793756302961404
0.0,0.9988816354476403,0.0,0.9978361877780527,0.0,0.9962120238986689,0.0,0.9928304517378845,0.0,0.0,0.0,0.50464,-2.433608869978343e-13,0.9988905567172125,1.9207481742264387e-14,0.5123423933982849,0.0,0.4818,-2.4291679778798425e-13,0.9988905565991891,3.571834826757426e-14,0.4880555421842047
0.0,0.9995014519465385,0.0,0.9988529188221003,0.0,0.9978561012020483,0.0,0.9957673751223656,0.0,0.0,0.0,0.51184,-2.2160051571518125e-13,0.9994433663410562,3.193545620549902e-14,0.5212362408638,0.0,0.49264,-2.2115642650533118e-13,0.9994433662790443,5.923775733042313e-14,0.4952369190355205
0.0,0.9997777556870111,0.0,0.9993919087731615,0.0,0.9987925203460513,0.0,0.9975522169382355,0.0,0.0,0.0,0.51872,-1.8429702208777599e-13,0.9997246111955306,5.2858393118256075e-14,0.5281871557235718,0.0,0.50164,-1.8385293287792592e-13,0.9997246111635834,9.776017155481087e-14,0.5011543590585876
0.0,0.9999009272339688,0.0,0.9996776383857724,0.0,0.9993248350084177,0.0,0.9985549232526932,0.0,0.0,0.0,0.5249199999999999,-1.2145839889399213e-13,0.9998652008167751,8.709443485421103e-14,0.5335364937782288,0.0,0.50952,-1.2101430968414206e-13,0.99986520080057,1.6054051364795721e-13,0.5060305730292894
0.0,0.9999558350320102,0.0,0.9998329933805808,0.0,0.9996237540422871,0.0,0.9991468824021924,0.0,0.0,0.0,0.52828,-1.687538997430238e-14,0.9999345365601836,1.4285964175953653e-13,0.5376050472259521,0.0,0.51532,-1.6653345369377348e-14,0.9999345365520615,2.623484642790957e-13,0.5100681057373975
0.0,0.9999803120022214,0.0,0.9999134784983732,0.0,0.9997942089173084,0.0,0.9994963522615353,0.0,0.0,0.0,0.5313599999999999,1.5487611193520934e-13,0.9999683883146895,2.3327536733883103e-13,0.5406784415245056,0.0,0.5199199999999999,1.5509815654013437e-13,0.9999683883106557,4.26626385707322e-13,0.5134444875718833
0.0,0.999991223422677,0.0,0.999955175607591,0.0,0.9998884563938496,0.0,0.9997026657929545,0.0,0.0,0.0,0.53372,4.3565151486291143e-13,0.9999847951421544,3.7920632346005734e-13,0.5430000424385071,0.0,0.5236,4.3587355946783646e-13,0.9999847951401647,6.904069404828894e-13,0.516310307842597
0.0,0.999996087549868,0.0,0.9999767777244146,0.0,0.9999396540833034,0.0,0.9998244653476479,0.0,0.0,0.0,0.5358799999999999,8.921752225887758e-13,0.99999270602359,6.136582669964696e-13,0.5447688102722168,0.0,0.5272399999999999,8.921752225887758e-13,0.9999927060226136,1.1118695142214956e-12,0.5187895444912687
0.0,0.9999983030336778,0.0,0.9999879691825281,0.0,0.9999673786915695,0.0,0.9998963711088523,0.0,0.0,0.0,0.53752,1.6298074001497298e-12,0.9999965069731956,9.886185836985306e-13,0.5461415648460388,0.0,0.5301199999999999,1.6296963778472673e-12,0.9999965069727184,1.7819947765418708e-12,0.5209814826778141
0.0,0.9999992639664145,0.0,0.9999937671668518,0.0,0.9999823468953652,0.0,0.9999388214979972,0.0,0.0,0.0,0.53864,2.815747635054322e-12,0.9999983289732022,1.5855508095699578e-12,0.5472376346588135,0.0,0.53288,2.8158586573567845e-12,0.9999983289729695,2.842276494647339e-12,0.5229635956275472
0.0,0.9999996807565171,0.0,0.999996770941863,0.0,0.999990454664717,0.0,0.9999638825711068,0.0,0.0,0.0,0.5394399999999999,4.714340029465802e-12,0.9999992010735763,2.5315565616024216e-12,0.5481446981430054,0.0,0.53564,4.714451051768265e-12,0.9999992010734632,4.5117577907006636e-12,0.524794863059901
0.0,0.9999998653792542,0.0,0.9999983271144591,0.0,0.9999948442164918,0.0,0.9999786776624606,0.0,0.0,0.0,0.5406,7.739253682359504e-12,0.9999996181399887,4.023917917622688e-12,0.5489253997802734,0.0,0.53784,7.739475726964429e-12,0.9999996181399338,7.12768787963673e-12,0.5265191389988784
0.0,0.9999999432322156,0.0,0.9999991333243583,0.0,0.99999721592181,0.0,0.9999874121139828,0.0,0.0,0.0,0.5414,1.2537082483277118e-11,0.9999998175006002,6.367534104156913e-12,0.5496230721473694,0.0,0.54012,1.253719350557958e-11,0.9999998175005735,1.120695225025433e-11,0.528168292091984
0.0,0.9999999760617777,0.0,0.9999995509993663,0.0,0.9999984982385609,0.0,0.9999925685974115,0.0,0.0,0.0,0.5421199999999999,2.0112023157992098e-11,0.9999999127766405,1.0031179012437441e-11,0.550266683101654,0.0,0.54196,2.011213418029456e-11,0.9999999127766276,1.753742827685841e-11,0.5297649675540057
0.0,0.9999999896171565,0.0,0.9999997673852139,0.0,0.9999991888439085,0.0,0.9999956127864237,0.0,0.0,0.0,0.54284,3.201816589637474e-11,0.999999958308106,1.573250557607153e-11,0.550875186920166,0.0,0.54416,3.20182769186772e-11,0.9999999583080997,2.7314621296812717e-11,0.5313249041109744
0.0,0.999999995496598,0.0,0.9999998794887253,0.0,0.999999561511789,0.0,0.9999974099582501,0.0,0.0,0.0,0.54356,5.064881847260949e-11,0.9999999800686011,2.4564652395531184e-11,0.5514606237411499,0.0,0.54572,5.064881847260949e-11,0.9999999800685981,4.2343120814509915e-11,0.5328587985179782
0.0,0.9999999981009751,0.0,0.999999937566448,0.0,0.9999997627746318,0.0,0.9999984709392079,0.0,0.0,0.0,0.5444000000000001,7.967215776005787e-11,0.9999999904697836,3.818466376426244e-11,0.5520304441452026,0.0,0.5472,7.967204673775541e-11,0.999999990469782,6.53330759279609e-11,0.534373755011031
0.0,0.9999999991992063,0.0,0.9999999676549068,0.0,0.9999998714182718,0.0,0.9999990973014601,0.0,0.0,0.0,0.54512,1.2468515109276268e-10,0.9999999954422241,5.909344541477068e-11,0.5525890588760376,0.0,0.54932,1.2468504007046022e-10,0.9999999954422234,1.0033610678073989e-10,0.5358743771262366
0.0,0.9999999996719641,0.0,0.9999999832429035,0.0,0.9999999301563613,0.0,0.9999994670815848,0.0,0.0,0.0,0.5456400000000001,1.9418766594725412e-10,0.999999997819823,9.104587223029981e-11,0.5531391501426697,0.0,0.551,1.9418766594725412e-10,0.9999999978198226,1.5337682645346153e-10,0.5373635674513344
0.0,0.9999999998656238,0.0,0.9999999913186127,0.0,0.9999999620113058,0.0,0.9999996789648101,0.0,0.0,0.0,0.5462800000000001,3.010293125882413e-10,0.9999999989569125,1.3965555101247418e-10,0.5536821484565735,0.0,0.5523600000000001,3.010293125882413e-10,0.9999999989569123,2.333735444973235e-10,0.5388430958904376
0.0,0.9999999999449544,0.0,0.9999999955024138,0.0,0.9999999792824033,0.0,0.9999998066053073,0.0,0.0,0.0,0.5470000000000002,4.6454473601187374e-10,0.9999999995008391,2.1327110910629443e-10,0.5542190074920654,0.0,0.55432,4.6454473601187374e-10,0.999999999500839,3.5345736747030245e-10,0.5403139968368069
0.0,0.9999999999774511,0.0,0.9999999976699252,0.0,0.9999999886773477,0.0,0.9999998834971731,0.0,0.0,0.0,0.54732,7.13693215637079e-10,0.9999999997610806,3.24255650108185e-10,0.5547501444816589,0.0,0.5562400000000001,7.13693215637079e-10,0.9999999997610806,5.328768216315021e-10,0.5417768357019901
0.0,0.9999999999907632,0.0,0.9999999987928528,0.0,0.9999999938020435,0.0,0.9999999298175741,0.0,0.0,0.0,0.5479200000000001,1.091649770579295e-09,0.9999999998856193,4.908218831367606e-10,0.5552759170532227,0.0,0.55752,1.0916496595569924e-09,0.9999999998856192,7.996960104663825e-10,0.54323188818145
0.0,0.9999999999962162,0.0,0.9999999993746105,0.0,0.9999999966090728,0.0,0.9999999577214302,0.0,0.0,0.0,0.5488000000000001,1.6624859267011516e-09,0.9999999999452297,7.39685479533847e-10,0.5557964444160461,0.0,0.55932,1.6624859267011516e-09,0.9999999999452297,1.1946547782906797e-09,0.5446792552556123
0.0,0.99999999999845,0.0,0.9999999996760031,0.0,0.999999998142841,0.0,0.9999999745309821,0.0,0.0,0.0,0.5494800000000001,2.5208471976512214e-09,0.9999999999737682,1.1098293395406245e-09,0.556311845779419,0.0,0.5613600000000001,2.5208471976512214e-09,0.9999999999737682,1.7765744334858817e-09,0.5461189366980684
0.0,0.9999999999993651,0.0,0.9999999998321462,0.0,0.999999998981784,0.0,0.9999999846572181,0.0,0.0,0.0,0.5500800000000001,3.805897041964101e-09,0.9999999999874339,1.6578955985835364e-09,0.5568221807479858,0.0,0.5628000000000001,3.805897041964101e-09,0.9999999999874339,2.6300142104343323e-09,0.5475508764339124
0.0,0.9999999999997399,0.0,0.9999999999130396,0.0,0.9999999994411563,0.0,0.9999999907573603,0.0,0.0,0.0,0.5506000000000001,5.721315310402986e-09,0.9999999999939791,2.465751158808871e-09,0.5573275685310364,0.0,0.56428,5.721315199380683e-09,0.9999999999939791,3.8758804302432404e-09,0.5489749889074829
0.0,0.9999999999998966,0.0,0.9999999999549483,0.0,0.9999999996931997,0.0,0.9999999944321447,0.0,0.0,0.0,0.5514000000000001,8.563835307562329e-09,0.9999999999971145,3.651220437106417e-09,0.5578280091285706,0.0,0.5656800000000001,8.563835085517724e-09,0.9999999999971145,5.686306779927509e-09,0.5503911770592609
0.0,0.9999999999999589,0.0,0.9999999999766599,0.0,0.9999999998314357,0.0,0.9999999966458704,0.0,0.0,0.0,0.5518800000000001,1.2763766710222058e-08,0.9999999999986169,5.382984724633388e-09,0.5583236217498779,0.0,0.56684,1.2763766488177453e-08,0.9999999999986169,8.305053103940802e-09,0.5517993412928008
0.0,0.9999999999999837,0.0,0.9999999999879081,0.0,0.9999999999073373,0.0,0.99999999797944,0.0,0.0,0.0,0.55256,1.8942254320641894e-08,0.9999999999993369,7.901508780605582e-09,0.5588144063949585,0.0,0.5680000000000001,1.8942253987574986e-08,0.9999999999993369,1.2075813911417301e-08,0.5531993837506689
0.0,0.9999999999999933,0.0,0.9999999999937356,0.0,0.9999999999490617,0.0,0.9999999987827951,0.0,0.0,0.0,0.5532800000000001,2.7991784112835205e-08,0.999999999999682,1.1547778733245195e-08,0.559300422668457,0.0,0.56908,2.7991783557723693e-08,0.999999999999682,1.748059937975021e-08,0.5545912129398466
0.0,0.9999999999999972,0.0,0.9999999999967546,0.0,0.9999999999719984,0.0,0.9999999992814091,0.0,0.0,0.0,0.5541600000000001,4.118881635761795e-08,0.9999999999998475,1.680326811026589e-08,0.5597817897796631,0.0,0.5706,4.1188815580461835e-08,0.9999999999998475,2.51925304511574e-08,0.5559747438339288
0.0,0.9999999999999989,0.0,0.9999999999983187,0.0,0.9999999999846071,0.0,0.9999999995757717,0.0,0.0,0.0,0.5547200000000001,6.035058319753261e-08,0.9999999999999268,2.4344229743178403e-08,0.5602584481239319,0.0,0.5720000000000001,6.035058186526499e-08,0.9999999999999268,3.614656094915238e-08,0.5573498984649722
0.0,0.9999999999999996,0.0,0.9999999999991289,0.0,0.9999999999915404,0.0,0.9999999997546631,0.0,0.0,0.0,0.5555600000000002,8.805228457475778e-08,0.9999999999999649,3.511645019216303e-08,0.560730516910553,0.0,0.5732,8.805228268737864e-08,0.9999999999999649,5.163581943762216e-08,0.5587166064290423
0.0,0.9999999999999998,0.0,0.9999999999995487,0.0,0.9999999999953423,0.0,0.9999999998581185,0.0,0.0,0.0,0.5560400000000002,1.2792644921155727e-07,0.9999999999999831,5.043562723017203e-08,0.5611980557441711,0.0,0.5748,1.279264463249774e-07,0.9999999999999831,7.3439217676353e-08,0.5600748054021489
0.0,0.9999999999999999,0.0,0.9999999999997607,0.0,0.9999999999974322,0.0,0.999999999917948,0.0,0.0,0.0,0.5566800000000002,1.8507348020779801e-07,0.9999999999999919,7.212431540892794e-08,0.5616611242294312,0.0,0.57684,1.8507347609997282e-07,0.9999999999999919,1.0399377216172907e-07,0.5614244397166883
0.0,1.0,0.0,0.9999999999998703,0.0,0.9999999999985825,0.0,0.9999999999525483,0.0,1.1102230246251565e-16,0.0,0.5573600000000001,2.666218643643248e-07,0.9999999999999961,1.0269371131244043e-07,0.562119722366333,0.0,0.57836,2.6662185803605354e-07,0.9999999999999961,1.4661986432244422e-07,0.5627654612829762
0.0,1.0,0.0,0.9999999999999297,0.0,0.9999999999992191,0.0,0.9999999999725581,0.0,4.440892098500626e-16,0.0,0.5577200000000001,3.824887599979121e-07,0.9999999999999981,1.455891407431409e-07,0.5625738501548767,0.0,0.58004,3.82488750783061e-07,0.9999999999999981,2.0582262713287467e-07,0.56409782895208
0.0,1.0,0.0,0.9999999999999627,0.0,0.9999999999995693,0.0,0.9999999999841299,0.0,1.4432899320127035e-15,0.0,0.5581600000000001,5.464074435135302e-07,0.9999999999999991,2.055121655075709e-07,0.5630236864089966,0.0,0.58104,5.464074300798316e-07,0.9999999999999991,2.876819986601838e-07,0.5654215072961355
0.0,1.0,0.0,0.9999999999999802,0.0,0.9999999999997622,0.0,0.9999999999910133,0.0,4.3298697960381105e-15,0.0,0.5588400000000001,7.773082212336746e-07,0.9999999999999996,2.8885142455692403e-07,0.5634692907333374,0.0,0.5826399999999999,7.773082015827271e-07,0.9999999999999996,4.0036868870500345e-07,0.5667364676353136
0.0,1.0,0.0,0.9999999999999896,0.0,0.9999999999998684,0.0,0.9999999999949112,0.0,1.2101430968414206e-14,0.0,0.5595600000000002,1.1011650025150033e-06,0.9999999999999998,4.042431100970134e-07,0.5639105439186096,0.0,0.58452,1.1011649744263607e-06,0.9999999999999998,5.548060006967313e-07,0.5680426866830287
0.0,1.0,0.0,0.9999999999999944,0.0,0.9999999999999272,0.0,0.9999999999971184,0.0,3.26405569239796e-14,4e-05,0.5601200000000001,1.5534519993698481e-06,0.9999999999999999,5.633036721519602e-07,0.5643476247787476,0.0,0.58636,1.553451959290797e-06,0.9999999999999999,7.655260740716829e-07,0.5693401475797797
0.0,1.0,0.0,0.999999999999997,0.0,0.9999999999999596,0.0,0.9999999999983682,0.0,8.570921750106208e-14,4e-05,0.5607200000000001,2.182395443695029e-06,1.0,7.815909270902921e-07,0.564780592918396,0.0,0.5873999999999999,2.1823953869626322e-06,1.0,1.0517798993390326e-06,0.5706288379649671
0.0,1.0,0.0,0.9999999999999984,0.0,0.9999999999999776,0.0,0.999999999999076,0.0,2.2004620348070603e-13,4e-05,0.5611600000000001,3.053255535512278e-06,1.0,1.0798273706313921e-06,0.5652093887329102,0.0,0.58912,3.053255455132131e-06,1.0,1.4389314820464146e-06,0.571908750897069
0.0,1.0,0.0,0.9999999999999992,0.0,0.9999999999999876,0.0,0.9999999999994768,0.0,5.521139101460903e-13,4e-05,0.5616800000000001,4.253935977471812e-06,1.0,1.4854985010970267e-06,0.5656341314315796,4e-05,0.59044,4.253935864118041e-06,1.0,1.9602595091196668e-06,0.5731798844206493
0.0,1.0,0.0,0.9999999999999996,0.0,0.9999999999999931,0.0,0.9999999999997037,0.0,1.3543610677402285e-12,4e-05,0.5621200000000001,5.902294681670028e-06,1.0,2.0348577436379855e-06,0.5660548210144043,4e-05,0.5917599999999998,5.902294522575069e-06,1.0,2.659191251311837e-06,0.5744422404912445
0.0,1.0,0.0,0.9999999999999998,0.0,0.9999999999999961,0.0,0.9999999999998322,0.0,3.248734614658133e-12,4e-05,0.56264,8.155621999961227e-06,1.0,2.7755263545259368e-06,0.5664715766906738,4e-05,0.5929199999999999,8.155621777694577e-06,1.0,3.5921623624297457e-06,0.5756958264102588
0.0,1.0,0.0,0.9999999999999999,0.0,0.9999999999999979,0.0,0.999999999999905,0.0,7.620792885632e-12,4e-05,0.56316,1.1222864864324222e-05,1.0,3.7697016068705125e-06,0.5668843984603882,4e-05,0.5937199999999999,1.122286455512711e-05,1.0,4.832111079399268e-06,0.5769406529902581
0.0,1.0,0.0,0.9999999999999999,0.0,0.9999999999999988,0.0,0.9999999999999462,0.0,1.7482792991074803e-11,8e-05,0.5639200000000001,1.538030942738189e-05,1.0,5.098286237625871e-06,0.5672933459281921,4e-05,0.5950799999999999,1.5380308999057846e-05,1.0,6.472914547190177e-06,0.5781767343837558
0.0,1.0,0.0,1.0,0.0,0.9999999999999993,0.0,0.9999999999999696,0.0,3.9225733772241256e-11,8e-05,0.5646,2.099159420154706e-05,1.0,6.865916930109961e-06,0.5676984190940857,8e-05,0.5961599999999999,2.0991593611019432e-05,1.0,8.634738044501527e-06,0.5794040896757194
0.0,1.0,0.0,1.0,0.0,0.9999999999999997,0.0,0.9999999999999828,0.0,8.608092016970659e-11,0.00012,0.5651200000000001,2.8533113363149454e-05,1.0,9.207357834384311e-06,0.5680997371673584,8e-05,0.5972799999999999,2.8533112552797668e-05,1.0,1.1470759333272164e-05,0.5806227402548688
0.0,1.0,0.0,1.0,0.0,0.9999999999999998,0.0,0.9999999999999902,0.0,1.8477497309987712e-10,0.0002,0.56564,3.862608877669427e-05,1.0,1.2295194210310001e-05,0.5684973001480103,0.00012,0.5983599999999999,3.86260876692468e-05,1.0,1.517515855424314e-05,0.5818327112840807
0.0,1.0,0.0,1.0,0.0,0.9999999999999999,0.0,0.9999999999999944,0.0,3.879785381855072e-10,0.00024,0.5661200000000001,5.2076842044113114e-05,1.0,1.6349511497537605e-05,0.5688911080360413,0.00032,0.5997999999999999,5.2076840537318425e-05,1.0,1.9993069996857502e-05,0.5830340309533185
0.0,1.0,0.0,1.0,0.0,0.9999999999999999,0.0,0.9999999999999969,0.0,7.969483961645096e-10,0.0004,0.5664800000000001,6.992708662456604e-05,1.0,2.1649360860465094e-05,0.569281280040741,0.00036,0.6005199999999998,6.992708458375407e-05,1.0,2.623223972556292e-05,0.5842267301325508
0.0,1.0,0.0,1.0,0.0,1.0,0.0,0.9999999999999982,0.0,1.6015572201766304e-09,0.0005600000000000001,0.56728,9.351638605448187e-05,1.0,2.8547061447170563e-05,0.5696678161621094,0.0005200000000000001,0.6018799999999999,9.351638330223899e-05,1.0,3.4277398903986066e-05,0.5854108422505409
0.0,1.0,0.0,1.0,0.0,1.0,0.0,0.999999999999999,0.0,3.149045912920201e-09,0.00076,0.56764,0.00012455928757071355,1.0,3.7484878703253344e-05,0.5700507760047913,0.00068,0.6028799999999999,0.00012455928387589132,1.0,4.4606847483982066e-05,0.5865864037326728
0.0,1.0,0.0,1.0,0.0,1.0,0.0,0.9999999999999994,0.0,6.058664681063419e-09,0.00096,0.56804,0.00016524003933238163,1.0,4.901559805148281e-05,0.5704302191734314,0.0007600000000000002,0.60388,0.0001652400343939986,1.0,5.7812686317767424e-05,0.5877534532341061
0.0,1.0,0.0,1.0,0.0,1.0,0.0,0.9999999999999997,0.0,1.1407126243589971e-08,0.0012,0.56852,0.00021832822996481482,1.0,6.382614810718223e-05,0.5708062052726746,0.0008400000000000003,0.6047999999999999,0.00021832822339307167,1.0,7.462380777169832e-05,0.5889120313247579
0.0,1.0,0.0,1.0,0.0,1.0,0.0,0.9999999999999998,0.0,2.1019393448007406e-08,0.00156,0.56928,0.0002873191443908407,1.0,8.276644803117961e-05,0.571178674697876,0.0008800000000000002,0.6060399999999999,0.00028731913568402767,1.0,9.593367934912858e-05,0.5900621812684518
0.0,1.0,0.0,1.0,0.0,1.0,0.0,0.9999999999999999,0.0,3.7910136585495025e-08,0.00192,0.5699200000000001,0.0003766030990565161,1.0,0.000106881903775502,0.5715476870536804,0.0011200000000000001,0.6069599999999999,0.00037660308757125893,1.0,0.0001228312308631383,0.5912039471830286
0.0,1.0,0.0,1.0,0.0,1.0,0.0,0.9999999999999999,0.0,6.693174325889117e-08,0.0022,0.57032,0.0004916684870758248,1.0,0.00013745282194577157,0.5719133615493774,0.0015600000000000004,0.6080399999999999,0.0004916684719922237,1.0,0.00015663810836794297,0.592337376346242
0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.156924431811035e-07,0.00264,0.5706800000000001,0.0006393437078567876,1.0,0.00017603773449081928,0.572275698184967,0.0019600000000000004,0.6089199999999999,0.0006393436881348968,1.0,0.00019894891514435126,0.5934625165114701
0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.9580906995830816e-07,0.0032800000000000004,0.5712800000000001,0.0008280835472659342,1.0,0.00022452574921771884,0.5726346969604492,0.0024400000000000008,0.6103199999999999,0.000828083521592804,1.0,0.0002516796918145501,0.5945794175371473
0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,3.245482635971797e-07,0.00356,0.5716400000000001,0.0010683058751057573,1.0,0.0002851925673894584,0.5729904770851135,0.00288,0.6113599999999999,0.0010683058418329283,1.0,0.0003171188334617306,0.5956881310282602
0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,5.268820782999839e-07,0.00416,0.5721200000000001,0.0013727846872666483,1.0,0.0003607677645049989,0.5733429789543152,0.0034400000000000003,0.6123199999999999,0.0013727846443342129,1.0,0.0003979879415588507,0.596788709073969
0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,8.379342066877626e-07,0.00492,0.5724800000000001,0.0017571054777365536,1.0,0.00045450517791323364,0.5736923217773438,0.00388,0.6134399999999999,0.0017571054225847815,1.0,0.0004975048403560148,0.5978812059486951
0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.3057189598431052e-06,0.00604,0.5729200000000001,0.0022401886022894724,1.0,0.0005702648195438087,0.5740385055541992,0.0044800000000000005,0.6143599999999999,0.002240188531753562,1.0,0.0006194554928545705,0.5989656761123218
0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.993978725356449e-06,0.00716,0.5734000000000001,0.0028448855941849427,1.0,0.0007126004202291369,0.5743815898895264,0.00512,0.6151199999999999,0.002844885504373784,1.0,0.0007682710434390543,0.600042175048268
0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,2.984815159368104e-06,0.008119999999999999,0.5739600000000001,0.0035986521944548766,1.0,0.0008868548320606351,0.5747215747833252,0.00592,0.6161999999999999,0.003598652080609499,1.0,0.0009491097594840807,0.6011107601849243
0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,4.380700530437487e-06,0.00936,0.5744,0.004534300023324445,1.0,0.0010992625029757619,0.5750585198402405,0.006639999999999999,0.6170399999999999,0.004534299879657144,1.0,0.00116794447700304,0.6021714889498108
0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,6.305371035519869e-06,0.01064,0.5751600000000001,0.005690826177374486,1.0,0.0013570578303188086,0.5753924250602722,0.00784,0.6176399999999999,0.005690825996887083,1.0,0.001431654245872079,0.6032244197514376
0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,8.903070492838339e-06,0.01236,0.5754400000000001,0.007114316395205544,1.0,0.0016685879090800881,0.57572340965271,0.00912,0.6182799999999999,0.007114316169486101,1.0,0.0017481176774377905,0.6042696116724594
0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.2335656897621838e-05,0.01428,0.57584,0.00885891257413196,1.0,0.0020434290636330843,0.5760514140129089,0.009999999999999998,0.6192399999999999,0.008858912293131072,1.0,0.00212630841475892,0.605307124367034
0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.677722490434075e-05,0.0166,0.5764400000000001,0.010987829104259883,1.0,0.002492505358532071,0.5763764977455139,0.011239999999999998,0.6204399999999999,0.010987828756048534,1.0,0.002576389907931418,0.606337018028548
0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,2.240613885107212e-05,0.01884,0.5768800000000001,0.013574394468729767,1.0,0.0030282032676041126,0.5766987204551697,0.012799999999999999,0.6212399999999998,0.013574394039242432,1.0,0.003109807316667591,0.6073593529370807
0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,2.9394697710571904e-05,0.02132,0.57728,0.016703084605725782,1.0,0.0036644849460572004,0.5770180821418762,0.014559999999999998,0.6221199999999998,0.016703084078494856,1.0,0.003739373321176586,0.6083741908021305
0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,3.789702721757049e-05,0.02344,0.57756,0.02047050244633908,1.0,0.004416993353515863,0.5773346424102783,0.016839999999999997,0.6229599999999998,0.020470501802229535,1.0,0.004479347817991194,0.6093815924440028
0.0,1.0,0.0,1.0,0.0,1.0,0.0,1.0,0.0,4.8036157978770255e-05,0.02752,0.57804,0.024986243725756196,1.0,0.0053031486459076405,0.5776484608650208,0.019559999999999998,0.6242799999999998,0.024986242942712455,1.0,0.0053455066442740454,0.6103816197680492
0.0,1.0,0.012048192771084376,1.0,0.0,1.0,0.0,1.0,0.0,5.989153371466216e-05,0.03172,0.5783200000000001,0.030373572655026826,1.0,0.006342217791825533,0.5779594779014587,0.02208,0.6252399999999998,0.030373571707848712,1.0,0.006355185335030006,0.6113743343939796
0.0,1.0,0.023951226593119546,1.0,0.0010161126433444467,1.0,0.0,1.0,0.0,7.348833586906522e-05,0.03664,0.5787599999999999,0.036769812609502295,1.0,0.007555381860584021,0.5782678723335266,0.025159999999999995,0.6260799999999999,0.03676981146967062,1.0,0.007527322746102802,0.6123597987976489
0.0,1.0,0.03571085036910604,1.0,0.003481307313842774,1.0,0.0,1.0,0.0,8.878996261163508e-05,0.04092,0.57924,0.044326337246661796,1.0,0.008965769782662392,0.57857346534729,0.028079999999999994,0.6267999999999999,0.04432633588224,1.0,0.008882468580258113,0.6133380750264485
0.0,1.0,0.0473287919309241,1.0,0.007097647467298018,1.0,0.0,1.0,0.0,0.00010569474587829308,0.045759999999999995,0.57956,0.05320802748073683,1.0,0.010598461143672466,0.5788764953613281,0.03191999999999999,0.6278799999999999,0.05320802585638107,1.0,0.010442772204657865,0.6143092252626866
0.0,1.0,0.058806758293202144,1.0,0.012862793947383433,1.0,0.0,1.0,0.0,0.0001240375522030268,0.050800000000000005,0.5799599999999999,0.06359204118552697,1.0,0.012480463832616806,0.5791768431663513,0.03595999999999999,0.6285999999999998,0.06359203926264156,1.0,0.012231938678085483,0.6152733121222438
0.0,1.0,0.0701464359041275,1.0,0.019884092117884,1.0,0.0,1.0,0.0,0.00014359635174499008,0.056280000000000004,0.5806399999999999,0.07566572778168479,1.0,0.014640642330050468,0.5794746279716492,0.03939999999999999,0.6291199999999999,0.0756657255187646,1.0,0.014275153146642463,0.616230397950221
0.0,1.0,0.0813494908932344,1.0,0.02842044782595876,1.0,0.0,1.0,0.0,0.0001641032424398725,0.06236,0.5809599999999999,0.0896235122576049,1.0,0.017109613865613937,0.5797698497772217,0.04339999999999999,0.6300799999999999,0.08962350961081211,1.0,0.016598970386400843,0.6171805447178536
0.012048192771084376,1.0,0.09241756931620748,1.0,0.038715890895882454,1.0,0.0,1.0,0.0,0.0001852588801023458,0.06848,0.58132,0.10566257684949132,1.0,0.01991959847509861,0.5800625085830688,0.04876,0.6309999999999998,0.10566257377351174,1.0,0.019231166339371733,0.6181238148088819
0.023951226593119546,1.0,0.11428702547726266,1.0,0.05113486109624055,1.0,0.0,1.0,0.0,0.00020674887812233145,0.07647999999999999,0.5816399999999999,0.12397718858921325,1.0,0.023104209452867508,0.5803527235984802,0.05399999999999999,0.6317199999999998,0.12397718503843524,1.0,0.0222005496268297,0.6190602702982007
0.03571085036910604,1.0,0.13562950679106356,1.0,0.06477075146515798,1.0,0.0,1.0,0.0,0.00022826056166735942,0.084,0.5823999999999999,0.14475156284641943,1.0,0.026698211207985878,0.5806403756141663,0.0598,0.6324799999999998,0.14475155877647394,1.0,0.02553673152606861,0.6199899733316031
0.05894673349274204,1.0,0.1564577114467005,1.0,0.08011128058178407,1.0,0.012048192771084376,1.0,0.0,0.00024949851104139054,0.09184000000000002,0.5829199999999999,0.16815122257887172,1.0,0.030737213790416718,0.5809256434440613,0.06548,0.6332399999999998,0.16815121794855037,1.0,0.029269855449448025,0.6209129857625911
0.09296070698095615,1.0,0.1767840316528041,1.0,0.09747019094967035,1.0,0.023951226593119546,1.0,0.0,0.0002701975851860938,0.10048000000000001,0.5832399999999999,0.19431291527516004,1.0,0.03525731340050697,0.5812084674835205,0.07179999999999999,0.6340799999999999,0.19431291004871154,1.0,0.03343028734920745,0.6218293688494765
0.12574525974068063,1.0,0.2065388256894497,1.0,0.11751476357047164,1.0,0.03571085036910604,1.0,0.0,0.0002901325226154494,0.10864000000000003,0.5840799999999999,0.2233332876113161,1.0,0.04029469937086105,0.5814889073371887,0.07867999999999999,0.6347599999999999,0.22333328176108225,1.0,0.038048266088127065,0.6227391845025882
0.1573448286657163,1.0,0.23521814524284312,1.0,0.14031667561640815,1.0,0.0473287919309241,1.0,0.0,0.0003091236959938959,0.11788000000000003,0.5845999999999999,0.25525669122259087,1.0,0.045885197818279266,0.5817669630050659,0.08575999999999999,0.6354799999999999,0.2552566847319069,1.0,0.04315352003067274,0.6236424938937749
0.1979547164408626,1.0,0.26286086288466803,1.0,0.16527482119293857,1.0,0.058806758293202144,1.0,0.0,0.0003270390672192036,0.1264,0.5849999999999999,0.29006269592607703,1.0,0.05206381157040596,0.5820426940917969,0.09299999999999999,0.6360399999999998,0.29006268879230435,1.0,0.04877485645662179,0.6245393576791445
0.24627069737816,1.0,0.29838564057697325,1.0,0.19181057589735806,1.0,0.0701464359041275,1.0,0.0,0.00034379278375396005,0.13628,0.5854399999999998,0.32765410617855983,1.0,0.058864153921604156,0.5823161005973816,0.10079999999999999,0.6369999999999998,0.3276540984160674,1.0,0.05493971878664103,0.625429836345528
0.30983822892458013,1.0,0.3321983807901312,1.0,0.22090492590134347,1.0,0.0813494908932344,1.0,0.0,0.00035934112901270243,0.14740000000000003,0.5857199999999998,0.367846490708426,1.0,0.06631793826818466,0.5825871825218201,0.10903999999999998,0.6376799999999998,0.3678464823512778,1.0,0.06167373399452471,0.6263139906817319
0.3763598454137772,1.0,0.36438159135446224,1.0,0.25155302650821465,1.0,0.09241756931620748,1.0,0.0,0.0003736766727674423,0.15860000000000002,0.5860799999999998,0.4103604129890197,1.0,0.0744544044137001,0.5828560590744019,0.11771999999999999,0.6384399999999998,0.4103604040930766,1.0,0.06900024816044095,0.6271918802278326
0.4364697398317263,1.0,0.3950138038193075,1.0,0.2842548031116444,1.0,0.10335229739673513,1.0,0.0,0.00038682147063684447,0.17052,0.5864399999999999,0.4548176521910766,1.0,0.08329973369836807,0.5831226706504822,0.12716,0.6392399999999998,0.45481764283519255,1.0,0.07693986041707974,0.6280635649347004
0.5043649519001929,1.0,0.42416976508102766,1.0,0.3205147934896435,1.0,0.12495826613416317,1.0,0.0,0.00039882006265268277,0.18236000000000002,0.5866799999999999,0.5007426864470623,1.0,0.09287653118371964,0.5833870768547058,0.13624,0.6397199999999998,0.5007426767330514,1.0,0.08550996530537351,0.628929104241102
0.5640800179363143,1.0,0.45885833344964044,1.0,0.35927770336895404,1.0,0.14604360911888215,1.0,0.0,0.00040973285739109855,0.19504000000000002,0.5870399999999999,0.5475705303871027,1.0,0.10320321470499039,0.5836492776870728,0.1444,0.6403999999999997,0.5475705204381938,1.0,0.09472431622866369,0.6297885567678985
0.6218525456796944,1.0,0.5044967872550924,1.0,0.40159569509012194,1.0,0.17690950276518758,1.0,0.0,0.000419630298760687,0.2078,0.5875599999999999,0.594661645666194,1.0,0.11429357528686523,0.5839093327522278,0.15492,0.6412799999999997,0.5946616356237802,1.0,0.10459261854941306,0.6306419812414218
0.6719684733606988,1.0,0.5462862148359882,1.0,0.4457224750138,1.0,0.2165765146801183,1.0,0.0,0.0004285880296549527,0.22028000000000003,0.5879999999999999,0.6413240675460801,1.0,0.1261562556028366,0.5841672420501709,0.16632,0.6417599999999998,0.6413240575647086,1.0,0.11512016393131141,0.6314894355135003
0.7193947181760194,1.0,0.5845512328618687,1.0,0.49238831395878424,1.0,0.27320953771529044,1.0,0.0,0.00043668311267863746,0.23328000000000004,0.5884799999999999,0.6868421369850735,1.0,0.13879434764385223,0.5844230055809021,0.17819999999999997,0.6423599999999998,0.6868421272258101,1.0,0.12630750792240447,0.6323309776523408
0.7599641565120165,1.0,0.624594487525785,1.0,0.5399884227093468,1.0,0.32574860727804056,1.0,0.0,0.000443991254439946,0.24632,0.5886799999999999,0.7305103623083795,1.0,0.15220512449741364,0.5846767425537109,0.18915999999999997,0.6431599999999997,0.7305103529308994,1.0,0.13815023828613116,0.633166664857154
0.7946681338837732,1.0,0.6698240673419554,1.0,0.5869978798747728,1.0,0.3826131825678444,1.0,0.0,0.0004505849083517033,0.25992000000000004,0.5889599999999999,0.7716700667054863,1.0,0.1663796603679657,0.5849283337593079,0.20059999999999995,0.6437999999999997,0.7716700578594565,1.0,0.15063873440013426,0.6339965538136751
0.8243546687439506,1.0,0.713582323477359,1.0,0.6327404575573898,1.0,0.43468195030308643,1.0,0.0,0.00045653209658047533,0.27348,0.5894399999999999,0.8097457511543352,1.0,0.18130271136760712,0.5851779580116272,0.21207999999999996,0.6445999999999996,0.809745742970839,1.0,0.16375809898431254,0.6348207008269598
0.8518653832780306,1.0,0.7515412926550584,1.0,0.677841571348426,1.0,0.48235937618113933,1.0,0.0,0.00046189578613020643,0.28732,0.5897199999999999,0.844277673859521,1.0,0.1969527006149292,0.5854254961013794,0.22407999999999995,0.6451599999999996,0.8442776664433767,1.0,0.17748811551269136,0.6356391619389204
0.8768519451347483,1.0,0.7874630334760138,1.0,0.7216596070062173,1.0,0.5322524483564512,1.0,0.0,0.00046673366740035416,0.30252,0.5902,0.874947155335255,1.0,0.2133016735315323,0.585671067237854,0.23551999999999992,0.6459199999999996,0.874947148759077,1.0,0.19180330513730023,0.6364519914365406
0.9020750407095589,1.0,0.8233126422872885,1.0,0.7631136995031866,1.0,0.582972062390089,1.0,0.0,0.00047109820721058515,0.31636,0.5905999999999999,0.901591645317209,1.0,0.23031547665596008,0.5859146118164062,0.24767999999999993,0.6465999999999995,0.9015916396179229,1.0,0.20667306353679654,0.6372592439012283
0.9221319600822998,1.0,0.8573728558222691,1.0,0.8013855027334019,1.0,0.6281919592393566,1.0,0.0,0.0004750368754269374,0.33072,0.5909199999999999,0.9242076265069042,1.0,0.24795398116111755,0.5861562490463257,0.26255999999999996,0.6472399999999995,0.9242076216851616,1.0,0.22206189277233496,0.6380609720579054
0.9418335123506336,1.0,0.89174084237112,1.0,0.8369048902544425,1.0,0.6909065685242843,1.0,0.0,0.0004785924703838429,0.34616,0.5911599999999999,0.9429408651627752,1.0,0.2661714255809784,0.5863959193229675,0.27651999999999993,0.6478399999999995,0.9429408611853629,1.0,0.2379297103715686,0.6388572266231846
0.9586527376950287,1.0,0.9204360407787748,1.0,0.868486959698567,1.0,0.7504908444714102,1.0,0.0,0.0004818034907426716,0.36132,0.5913599999999999,0.9580651323427376,1.0,0.28491687774658203,0.5866336822509766,0.29035999999999995,0.6483599999999996,0.9580651291476731,1.0,0.25423224577195425,0.6396480564823913
0.9721030519388145,1.0,0.9415252829819911,1.0,0.8956524490800359,1.0,0.8015951293387118,1.0,0.0,0.00048470451925319846,0.37652,0.5917599999999998,0.969952028956963,1.0,0.304134726524353,0.5868695974349976,0.30423999999999995,0.6486799999999996,0.9699520264606144,1.0,0.2709215075990294,0.6404335060092093
0.981177962753899,1.0,0.9591381495536806,1.0,0.9187970357843043,1.0,0.8446226916507984,1.0,0.0,0.0004873265971453433,0.39024000000000003,0.5922399999999999,0.9790356645826788,1.0,0.323765367269516,0.587103545665741,0.3183599999999999,0.6490399999999995,0.9790356626879888,1.0,0.2879463158382754,0.6412136146816828
0.98775433721338,1.0,0.9714459358326925,1.0,0.9378217976139069,1.0,0.885807038442153,1.0,0.0,0.0004896975771797596,0.40532000000000007,0.5925999999999999,0.9857764425229858,1.0,0.34374579787254333,0.5873357057571411,0.3327199999999999,0.6496399999999996,0.9857764411277818,1.0,0.3052528860821957,0.6419884138803859
0.9924755566009925,1.0,0.9800465575698333,1.0,0.9534001946698507,1.0,0.9174508711630022,1.0,0.0,0.000491842449553026,0.41984000000000005,0.5929999999999999,0.9906279973538556,1.0,0.36401045322418213,0.5875659584999084,0.3452799999999999,0.6501999999999996,0.9906279963583048,1.0,0.32278546162242755,0.6427579228374105
0.9955578587162486,1.0,0.9865374364326586,1.0,0.9658263584659728,1.0,0.9413204987785196,1.0,0.0,0.0004937836387186589,0.43476,0.5933199999999998,0.9940104784185683,1.0,0.38449186086654663,0.5877944827079773,0.3587599999999999,0.6504799999999996,0.9940104777310607,1.0,0.34048697974406983,0.6435221444857993
0.9974310508238546,1.0,0.9912412237031755,1.0,0.975534272021219,1.0,0.958288065396779,1.0,0.0,0.0004955412714466867,0.44927999999999996,0.5935599999999999,0.9962920783723225,1.0,0.4051215946674347,0.5880211591720581,0.37303999999999987,0.6510799999999997,0.9962920779133927,1.0,0.3582997363219294,0.6442810581644901
0.9985762450349074,1.0,0.9945125738863269,1.0,0.9830384211312733,1.0,0.9703493476916862,1.0,0.0,0.000497133417666662,0.46504,0.5938399999999999,0.9977792623302528,1.0,0.4258309602737427,0.5882461071014404,0.3867199999999999,0.6514399999999997,0.9977792620344911,1.0,0.37616607702498067,0.6450346097415174
0.9992795456803146,1.0,0.9966282080506346,1.0,0.9885978992972749,1.0,0.9799947406112582,1.0,0.0,0.0004985763061979842,0.47848,0.5940399999999999,0.9987148605254523,1.0,0.44655174016952515,0.5884692668914795,0.40051999999999993,0.6517599999999996,0.9987148603416521,1.0,0.3940290663838981,0.6457827019786107
0.9996527930989468,1.0,0.9980906720286725,1.0,0.9925585941704961,1.0,0.9867435028146891,1.0,0.0,0.0004998845176618083,0.49184,0.5943199999999998,0.9992822755704092,1.0,0.46721717715263367,0.5886906385421753,0.41328,0.6524399999999996,0.999282275460395,1.0,0.41183312244075326,0.646525178741391
0.9998410378043371,1.0,0.9989188142812965,1.0,0.9952947069540835,1.0,0.9912155741543122,1.0,0.0,0.0005010711568395054,0.5054,0.5945599999999999,0.9996136332510325,1.0,0.4877624809741974,0.5889103412628174,0.42635999999999996,0.6531199999999996,0.9996136331876818,1.0,0.4295246416085545,0.6472618083645232
0.9999329677488168,1.0,0.9994138149717873,1.0,0.9971094788546496,1.0,0.9941789949215322,1.0,0.0,0.0005021480066065287,0.51956,0.5947999999999999,0.9997997511817587,1.0,0.5081256031990051,0.5891283750534058,0.43951999999999997,0.6536399999999997,0.999799751146702,1.0,0.44705255450959813,0.647992263914741
0.9999725410055395,1.0,0.9996963137805644,1.0,0.998281379792226,1.0,0.9962128400694306,1.0,0.0,0.0005031256653971194,0.5327999999999999,0.595,0.9999001892914762,1.0,0.5282478332519531,0.5893446803092957,0.45252,0.6541999999999996,0.9999001892728537,1.0,0.4643688242322641,0.6487160992080574
0.9999890825684675,1.0,0.9998499863253391,1.0,0.9990165770272833,1.0,0.9976729499221803,1.0,0.0,0.0005040136699568931,0.5466,0.5953999999999999,0.9999522089536627,1.0,0.5480743050575256,0.5895592570304871,0.46635999999999994,0.6547199999999996,0.9999522089441764,1.0,0.4814288852433369,0.6494327260375498
0.9999959224050903,1.0,0.9999331264341873,1.0,0.9994573971956313,1.0,0.9986261993516485,1.0,0.0,0.0005048206049532711,0.55968,0.5957999999999999,0.9999780405629451,1.0,0.5675544142723083,0.5897722244262695,0.48016,0.6553199999999997,0.9999780405583157,1.0,0.4981920118111926,0.6501413884637927
0.9999985261705145,1.0,0.9999709945979608,1.0,0.9997088895391281,1.0,0.9992055128780618,1.0,0.0,0.0005055542008320923,0.57404,0.5961599999999999,0.9999903269586596,1.0,0.5866422057151794,0.5899835228919983,0.49339999999999995,0.6557999999999997,0.9999903269564975,1.0,0.5146216002852178,0.6508411400243962
0.9999994850475292,1.0,0.9999874193436938,1.0,0.9998487189069645,1.0,0.999588398238032,1.0,0.0,0.000506221421139541,0.5860799999999999,0.5963999999999999,0.999995919120412,1.0,0.605296790599823,0.5901930928230286,0.50596,0.6561599999999997,0.9999959191194464,1.0,0.5306853839970119,0.6515308238195057
0.9999998200768475,1.0,0.9999945433297949,1.0,0.9999239751569039,1.0,0.9997966786477026,1.0,0.0,0.0005068285403729833,0.59836,0.59676,0.9999983526128694,1.0,0.6234821081161499,0.5904009938240051,0.51836,0.6566399999999998,0.9999983526124574,1.0,0.5463555496283616,0.6522090571707335
0.9999999414707818,1.0,0.9999976989944919,1.0,0.9999630525221823,1.0,0.9998995641512748,1.0,0.0,0.0005073812132877498,0.61116,0.5971599999999999,0.9999993642124169,1.0,0.6411674618721008,0.5906071066856384,0.53092,0.6570399999999998,0.9999993642122491,1.0,0.5616088143714323,0.6528742280709261
0.9999999830758887,1.0,0.9999990851423883,1.0,0.9999826015941297,1.0,0.9999540173222704,1.0,0.0,0.0005078845364565598,0.62188,0.5975199999999999,0.9999997656053811,1.0,0.6583271026611328,0.5908113718032837,0.5438,0.6577199999999997,0.9999997656053159,1.0,0.5764263804780347,0.6535245006652373
0.999999995106281,1.0,0.9999996472838124,1.0,0.9999920849754685,1.0,0.9999789476897142,1.0,0.0,0.0005083431027776975,0.63408,0.59792,0.9999999175161899,1.0,0.6749405264854431,0.5910137295722961,0.5544399999999999,0.6581599999999997,0.9999999175161658,1.0,0.5907938489132663,0.6541578345170895
0.9999999985849487,1.0,0.9999998682626288,1.0,0.9999965164240994,1.0,0.9999908688774664,1.0,0.0,0.0005087610495519979,0.645,0.59808,0.9999999723138255,1.0,0.6909921765327454,0.5912138819694519,0.5668,0.6583999999999998,0.999999972313817,1.0,0.6047010606569545,0.6547720192221095
0.9999999996078773,1.0,0.9999999523840827,1.0,0.9999985087726331,1.0,0.9999961495266424,1.0,0.0,0.0005091421007009655,0.65628,0.5982799999999999,0.9999999911419293,1.0,0.7064709067344666,0.5914115905761719,0.57792,0.6587199999999998,0.9999999911419264,1.0,0.6181418923005834,0.6553647252654957
0.9999999998960639,1.0,0.9999999833631132,1.0,0.9999993830747574,1.0,0.9999984226976608,1.0,0.0,0.0005094896036929031,0.66884,0.59832,0.9999999973002306,1.0,0.721370279788971,0.5916066765785217,0.5883999999999999,0.6590799999999998,0.9999999973002297,1.0,0.6311139935080844,0.6559335698510151
0.9999999999724507,1.0,0.9999999945880007,1.0,0.9999997541791565,1.0,0.9999993728797928,1.0,0.0,0.0005098065617848979,0.67956,0.5985199999999999,0.9999999992166158,1.0,0.7356878519058228,0.5917985439300537,0.59888,0.6592399999999998,0.9999999992166155,1.0,0.6436184902685348,0.6564761939358752
0.9999999999933616,1.0,0.9999999983698797,1.0,0.9999999059750438,1.0,0.9999997733300456,1.0,0.0,0.0005100956622670072,0.6900000000000001,0.59864,0.9999999997837024,1.0,0.7494248151779175,0.5919866561889648,0.6098,0.6596399999999999,0.9999999997837022,1.0,0.6556596638684766,0.6569903501537396
0.9999999999984803,1.0,0.9999999995089999,1.0,0.9999999652780537,1.0,0.9999999180711008,1.0,0.0,0.0005103593015042263,0.6996800000000001,0.5988,0.9999999999432005,1.0,0.7625858187675476,0.5921704769134521,0.62016,0.6599999999999999,0.9999999999432005,1.0,0.6672445962540524,0.6574739941943485
0.9999999999996705,1.0,0.999999999875771,1.0,0.9999999875960648,1.0,0.9999999703871448,1.0,0.0,0.0005105996076962827,0.71072,0.59904,0.9999999999858208,1.0,0.7751786112785339,0.592349112033844,0.63076,0.6603599999999998,0.9999999999858207,1.0,0.6783828158365346,0.6579253749972283
0.9999999999999285,1.0,0.9999999999685686,1.0,0.9999999957255128,1.0,0.9999999892965584,1.0,0.0,0.0005108184623745515,0.7200800000000002,0.59908,0.9999999999966365,1.0,0.7872132658958435,0.5925217866897583,0.64176,0.6608399999999999,0.9999999999966365,1.0,0.689085933588233,0.6583431174380379
0.9999999999999845,1.0,0.9999999999920475,1.0,0.9999999985747573,1.0,0.9999999962602433,1.0,0.0,0.0005110175216932467,0.72968,0.59928,0.999999999999242,1.0,0.7987022995948792,0.5926874279975891,0.65128,0.6610799999999999,0.999999999999242,1.0,0.699367287384609,0.6587262913134554
0.9999999999999968,1.0,0.9999999999980838,1.0,0.9999999995400908,1.0,0.9999999987383953,1.0,0.0,0.0005111982385122005,0.7388000000000001,0.5995199999999999,0.9999999999998378,1.0,0.809660017490387,0.5928452014923096,0.65932,0.66136,0.9999999999998378,1.0,0.7092415849792545,0.6590744611358434
0.9999999999999993,1.0,0.9999999999995844,1.0,0.9999999998559989,1.0,0.9999999995743984,1.0,0.0,0.0005113618860747016,0.7467200000000002,0.59968,0.999999999999967,1.0,0.8201020359992981,0.5929940342903137,0.66852,0.66164,0.999999999999967,1.0,0.7187245858672121,0.6593877134706295
0.9999999999999999,1.0,0.9999999999999148,1.0,0.9999999999564798,1.0,0.9999999998564235,1.0,0.0,0.0005115095837449068,0.7562800000000002,0.59976,0.9999999999999937,1.0,0.8300454020500183,0.5931330323219299,0.67824,0.66184,0.9999999999999937,1.0,0.7278327809428362,0.6596666594778045
1.0,1.0,0.9999999999999826,1.0,0.9999999999872895,1.0,0.9999999999532944,1.0,0.0,0.0005116423248000546,0.7639600000000002,0.5998,0.9999999999999989,1.0,0.8395075798034668,0.5932614207267761,0.6872400000000001,0.66208,0.9999999999999989,1.0,0.7365831089940709,0.6599124113114165
1.0,1.0,0.9999999999999964,1.0,0.9999999999963984,1.0,0.9999999999864948,1.0,0.0,0.0005117610057236988,0.7722800000000001,0.59988,0.9999999999999998,1.0,0.8485069870948792,0.593378484249115,0.6953200000000002,0.66228,0.9999999999999998,1.0,0.7449926991563055,0.6601265361736063
1.0,1.0,0.9999999999999993,1.0,0.9999999999989978,1.0,0.9999999999962575,1.0,0.0,0.0005118664558921848,0.7800400000000001,0.59988,1.0,1.0,0.857062041759491,0.5934839248657227,0.70308,0.66236,1.0,1.0,0.7530786448043049,0.6603109900240968
1.0,1.0,0.9999999999999999,1.0,0.9999999999997297,1.0,0.999999999999008,1.0,0.0,0.0005119594660868421,0.7873600000000001,0.59988,1.0,1.0,0.8651914596557617,0.5935774445533752,0.7119600000000001,0.66252,1.0,1.0,0.7608578006280048,0.6604680365949324
1.0,1.0,1.0,1.0,0.9999999999999294,1.0,0.9999999999997371,1.0,0.0,0.0005120408139922539,0.79432,0.6,1.0,1.0,0.8729137778282166,0.5936592221260071,0.7198400000000001,0.6626,1.0,1.0,0.7683466163888945,0.6606001575546131
1.0,1.0,1.0,1.0,0.9999999999999821,1.0,0.9999999999999303,1.0,0.0,0.0005121112848286424,0.80176,0.6,1.0,1.0,0.880247175693512,0.5937296152114868,0.72772,0.66272,1.0,1.0,0.7755610008336369,0.6607099600984653
1.0,1.0,1.0,1.0,0.9999999999999957,1.0,0.9999999999999816,1.0,0.0,0.0005121716855581715,0.80824,0.6,1.0,1.0,0.8872095346450806,0.5937891602516174,0.7348,0.6627999999999998,1.0,1.0,0.78251620968814,0.6608000872024448
1.0,1.0,1.0,1.0,0.999999999999999,1.0,0.9999999999999951,1.0,0.0,0.0005122228516557525,0.81596,0.6,1.0,1.0,0.8938182592391968,0.5938386917114258,0.7412400000000001,0.6629199999999998,1.0,1.0,0.7892267613508334,0.6608731366714601
1.0,1.0,1.0,1.0,0.9999999999999998,1.0,0.9999999999999988,1.0,0.0,0.0005122656461984398,0.82152,0.6,1.0,1.0,0.9000901579856873,0.5938791632652283,0.7483200000000001,0.6630399999999999,1.0,1.0,0.7957063803416868,0.6609315919826122
1.0,1.0,1.0,1.0,1.0,1.0,0.9999999999999997,1.0,0.0,0.0005123009518522847,0.82768,0.6,1.0,1.0,0.9060413837432861,0.5939116477966309,0.75468,0.6630399999999999,1.0,1.0,0.8019679539013077,0.660977767415695
1.0,1.0,1.0,1.0,1.0,1.0,0.9999999999999999,1.0,0.0,0.0005123296571138969,0.8337600000000001,0.60004,1.0,1.0,0.911687433719635,0.5939372181892395,0.7613200000000001,0.6630799999999999,1.0,1.0,0.8080235324865471,0.6610137689320658
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.00051235263874716,0.83988,0.60004,1.0,1.0,0.9170432090759277,0.5939569473266602,0.76744,0.66312,1.0,1.0,0.8138843121984347,0.6610414704747636
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0005123707426641921,0.84588,0.60004,1.0,1.0,0.9221228361129761,0.5939719080924988,0.7735599999999999,0.6632399999999999,1.0,1.0,0.8195606547001861,0.6610625044035092
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0005123847654860958,0.8516399999999998,0.60004,1.0,1.0,0.9269399046897888,0.593982994556427,0.7807199999999999,0.6632399999999999,1.0,1.0,0.8250621094712899,0.6610782635797774
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0005123954387198371,0.8568399999999998,0.60004,1.0,1.0,0.9315071105957031,0.5939910411834717,0.7861599999999999,0.6632800000000001,1.0,1.0,0.8303974530148618,0.6610899132520074
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0005124034169557978,0.8621199999999999,0.60004,1.0,1.0,0.935836672782898,0.5939967632293701,0.7915599999999999,0.6632800000000001,1.0,1.0,0.8355747297762716,0.6610984096955211
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0005124092708472805,0.8671599999999999,0.60004,1.0,1.0,0.9399402141571045,0.5940007567405701,0.7960799999999999,0.6632800000000001,1.0,1.0,0.840601295399454,0.6611045231371699
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.000512413484980323,0.87128,0.60004,1.0,1.0,0.9438287019729614,0.5940034985542297,0.8027199999999999,0.6632800000000001,1.0,1.0,0.845483868957954,0.6611088626863751
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0005124164601841841,0.87616,0.60004,1.0,1.0,0.9475125670433044,0.5940053462982178,0.8087199999999999,0.6632800000000001,1.0,1.0,0.8502285843362265,0.6611119015079744
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0005124185194269604,0.88012,0.60004,1.0,1.0,0.9510016441345215,0.5940065383911133,0.8138399999999999,0.6632800000000001,1.0,1.0,0.8548410415529446,0.6611140007281944
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0005124199162284127,0.8842,0.60004,1.0,1.0,0.9543054103851318,0.5940073132514954,0.8186399999999999,0.6632800000000001,1.0,1.0,0.8593263562669311,0.6611154312789391
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0005124208444824419,0.88836,0.60004,1.0,1.0,0.9574328660964966,0.5940077900886536,0.8240799999999999,0.6632800000000001,1.0,1.0,0.8636892100921131,0.661116392983358
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0005124214486899037,0.89276,0.60004,1.0,1.0,0.960392415523529,0.5940080881118774,0.82944,0.6632800000000001,1.0,1.0,0.8679338956817365,0.661117030770356
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0005124218338012909,0.89708,0.60004,1.0,1.0,0.963192343711853,0.5940082669258118,0.8336399999999999,0.6632800000000001,1.0,1.0,0.8720643614553028,0.6611174480358717
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0005124220741113961,0.9006000000000001,0.60004,1.0,1.0,0.9658402800559998,0.5940083861351013,0.8377999999999999,0.6632800000000001,1.0,1.0,0.8760842511809246,0.661117717351206
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0005124222208879869,0.90428,0.60004,1.0,1.0,0.9683436155319214,0.5940084457397461,0.8420799999999998,0.6632800000000001,1.0,1.0,0.8799969420753452,0.6611178888389374
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.00051242230862103,0.90744,0.60004,1.0,1.0,0.9707094430923462,0.5940085053443909,0.8457599999999998,0.6632800000000001,1.0,1.0,0.8838055771468654,0.6611179965704694
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0005124223599332067,0.91092,0.60004,1.0,1.0,0.972944438457489,0.5940085053443909,0.8503199999999999,0.6632800000000001,1.0,1.0,0.8875130953826037,0.661118063343921
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0005124223892938318,0.91348,0.60004,1.0,1.0,0.9750551581382751,0.5940085053443909,0.8542799999999998,0.6632800000000001,1.0,1.0,0.8911222592716627,0.6611181041789662
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0005124224057277971,0.91664,0.60004,1.0,1.0,0.9770476222038269,0.5940085053443909,0.8581999999999999,0.6632800000000001,1.0,1.0,0.8946356787923645,0.6611181288197681
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0005124224147246004,0.91976,0.60004,1.0,1.0,0.9789279103279114,0.5940085053443909,0.8618399999999998,0.6632800000000001,1.0,1.0,0.8980558294434525,0.6611181434915087
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.000512422419541636,0.9229599999999999,0.60004,1.0,1.0,0.9807015061378479,0.5940085053443909,0.86608,0.6632800000000001,1.0,1.0,0.901385072872319,0.6611181521122483
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0005124224220636187,0.9263999999999999,0.60004,1.0,1.0,0.9823738932609558,0.5940085053443909,0.8693199999999999,0.6632800000000001,1.0,1.0,0.9046256711547817,0.6611181571109508
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.000512422423354697,0.9289599999999999,0.60004,1.0,1.0,0.9839501976966858,0.5940085053443909,0.8725199999999999,0.6632800000000001,1.0,1.0,0.9077797991980172,0.6611181599715085
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.0,0.0005124224240009578,0.93192,0.60004,1.0,1.0,0.9854353666305542,0.5940085053443909,0.8758799999999998,0.6632800000000001,1.0,1.0,0.9108495559494706,0.6611181615871824
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.1102230246251565e-16,0.0005124224243171493,0.93448,0.60004,1.0,1.0,0.9868342280387878,0.5940085053443909,0.8794399999999998,0.6632800000000001,1.0,1.0,0.9138369764235048,0.6611181624878933
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.220446049250313e-16,0.0005124224244684727,0.93708,0.60004,1.0,1.0,0.9881512522697449,0.5940085053443909,0.8831599999999997,0.6632800000000001,1.0,1.0,0.9167440359923259,0.6611181629835458
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,4.440892098500626e-16,0.000512422424539305,0.9394,0.60004,1.0,1.0,0.9893906712532043,0.5940085053443909,0.8865199999999998,0.6632800000000001,1.0,1.0,0.919572656564506,0.6611181632527944
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,8.881784197001252e-16,0.0005124224245716125,0.94168,0.60004,1.0,1.0,0.9905567765235901,0.5940085053443909,0.8903199999999997,0.6632800000000001,1.0,1.0,0.9223247153273739,0.6611181633971905
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.6653345369377348e-15,0.0005124224245860454,0.944,0.60004,1.0,1.0,0.991653323173523,0.5940085053443909,0.8932799999999997,0.6632800000000001,1.0,1.0,0.9250020446262397,0.6611181634736444
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.886579864025407e-15,0.0005124224245923736,0.9459199999999999,0.60004,1.0,1.0,0.9926842451095581,0.5940085053443909,0.8959199999999997,0.6632800000000001,1.0,1.0,0.927606438136016,0.661118163513613
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,4.884981308350689e-15,0.0005124224245950382,0.9480399999999999,0.60004,1.0,1.0,0.9936530590057373,0.5940085053443909,0.8985199999999998,0.6632800000000001,1.0,1.0,0.9301396527735072,0.6611181635342459
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,8.215650382226158e-15,0.0005124224245961484,0.9501599999999999,0.60004,1.0,1.0,0.9945632815361023,0.5940085053443909,0.9013599999999998,0.6632800000000001,1.0,1.0,0.932603411602924,0.661118163544764
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.3655743202889425e-14,0.0005124224245965925,0.95196,0.60004,1.0,1.0,0.9954180121421814,0.5940085053443909,0.9045199999999999,0.6632800000000001,1.0,1.0,0.9349994025985864,0.6611181635500593
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.2648549702353193e-14,0.0005124224245968145,0.95344,0.60004,1.0,1.0,0.9962204694747925,0.5940085053443909,0.9071999999999999,0.6632800000000001,1.0,1.0,0.9373292844289586,0.6611181635526923
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,3.730349362740526e-14,0.0005124224245969256,0.95512,0.60004,1.0,1.0,0.9969735741615295,0.5940085053443909,0.9092399999999998,0.6632800000000001,1.0,1.0,0.9395946831280912,0.6611181635539854
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,6.117328865684613e-14,0.0005124224245969256,0.95696,0.60004,1.0,1.0,0.997680127620697,0.5940085053443909,0.9115199999999998,0.6632800000000001,1.0,1.0,0.9417971951979957,0.6611181635546128
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,9.980904991380157e-14,0.0005124224245969256,0.9588,0.60004,1.0,1.0,0.9983428120613098,0.5940085053443909,0.9138399999999998,0.6632800000000001,1.0,1.0,0.9439383881078165,0.6611181635549136
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.6198153929281034e-13,0.0005124224245969256,0.9605199999999999,0.60004,1.0,1.0,0.9989641904830933,0.5940085053443909,0.9161199999999997,0.6632800000000001,1.0,1.0,0.946019799749699,0.6611181635550559
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.615685446016869e-13,0.0005124224245969256,0.96156,0.60004,1.0,1.0,0.9995466470718384,0.5940085053443909,0.9184799999999997,0.6632800000000001,1.0,1.0,0.9480429399972511,0.6611181635551227
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,4.205524817280093e-13,0.0005124224245969256,0.9630799999999999,0.60004,1.0,1.0,1.0,0.5940085053443909,0.9207599999999997,0.6632800000000001,1.0,1.0,0.9500092894426652,0.6611181635551534
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,6.731282198302324e-13,0.0005124224245969256,0.9647600000000001,0.60004,1.0,1.0,1.0,0.5940085053443909,0.9229599999999997,0.6632800000000001,1.0,1.0,0.9519203003889852,0.6611181635551675
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0725864640903637e-12,0.0005124224245969256,0.96588,0.60004,1.0,1.0,1.0,0.5940085053443909,0.9251599999999996,0.6632800000000001,1.0,1.0,0.9537773968594241,0.6611181635551739
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.7016388298429774e-12,0.0005124224245969256,0.9672000000000001,0.60004,1.0,1.0,1.0,0.5940085053443909,0.9278399999999997,0.6632800000000001,1.0,1.0,0.9555819751992798,0.6611181635551767
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.6877389203150415e-12,0.0005124224245969256,0.96872,0.60004,1.0,1.0,1.0,0.5940085053443909,0.9297599999999996,0.6632800000000001,1.0,1.0,0.9573354037785927,0.661118163555178
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,4.2265080324455084e-12,0.0005124224245969256,0.9704,0.60004,1.0,1.0,1.0,0.5940085053443909,0.9319199999999995,0.6632800000000001,1.0,1.0,0.9590390224402374,0.6611181635551786
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,6.6172622936733205e-12,0.0005124224245969256,0.9719600000000002,0.60004,1.0,1.0,1.0,0.5940085053443909,0.9337599999999995,0.6632800000000001,1.0,1.0,0.9606941441626057,0.6611181635551789
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0315193144094792e-11,0.0005124224245969256,0.9731200000000001,0.60004,1.0,1.0,1.0,0.5940085053443909,0.9357599999999995,0.6632800000000001,1.0,1.0,0.9623020543433853,0.661118163555179
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.6009860104304607e-11,0.0005124224245969256,0.9743200000000002,0.60004,1.0,1.0,1.0,0.5940085053443909,0.9373599999999995,0.6632800000000001,1.0,1.0,0.9638640103653283,0.661118163555179
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.4740431925351913e-11,0.0005124224245969256,0.9754800000000002,0.60004,1.0,1.0,1.0,0.5940085053443909,0.9391599999999996,0.6632800000000001,1.0,1.0,0.9653812415040774,0.661118163555179
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,3.806654991223013e-11,0.0005124224245969256,0.9765600000000002,0.60004,1.0,1.0,1.0,0.5940085053443909,0.9405999999999997,0.6632800000000001,1.0,1.0,0.9668549531410449,0.661118163555179
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,5.83175729929053e-11,0.0005124224245969256,0.9774800000000002,0.60004,1.0,1.0,1.0,0.5940085053443909,0.9423199999999996,0.6632800000000001,1.0,1.0,0.968286321633209,0.661118163555179
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,8.895706393730052e-11,0.0005124224245969256,0.9781200000000001,0.60004,1.0,1.0,1.0,0.5940085053443909,0.9436799999999995,0.6632800000000001,1.0,1.0,0.9696764976654586,0.661118163555179
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.3511081142780768e-10,0.0005124224245969256,0.9791200000000001,0.60004,1.0,1.0,1.0,0.5940085053443909,0.9451999999999996,0.6632800000000001,1.0,1.0,0.9710266048721177,0.661118163555179
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.0433033043332216e-10,0.0005124224245969256,0.9802000000000001,0.60004,1.0,1.0,1.0,0.5940085053443909,0.9465999999999996,0.6632800000000001,1.0,1.0,0.9723377420063486,0.661118163555179
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,3.076895405129676e-10,0.0005124224245969256,0.9811200000000001,0.60004,1.0,1.0,1.0,0.5940085053443909,0.9478799999999996,0.6632800000000001,1.0,1.0,0.9736109808861234,0.661118163555179
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,4.613537329944961e-10,0.0005124224245969256,0.9820400000000001,0.60004,1.0,1.0,1.0,0.5940085053443909,0.9495199999999996,0.6632800000000001,1.0,1.0,0.974847369341497,0.661118163555179
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,6.88812340499112e-10,0.0005124224245969256,0.98304,0.60004,1.0,1.0,1.0,0.5940085053443909,0.9509199999999995,0.6632800000000001,1.0,1.0,0.9760479292282764,0.661118163555179
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0240416292717214e-09,0.0005124224245969256,0.98348,0.60004,1.0,1.0,1.0,0.5940085053443909,0.9521999999999996,0.6632800000000001,1.0,1.0,0.9772136584309337,0.661118163555179
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.5159623556471047e-09,0.0005124224245969256,0.98384,0.60004,1.0,1.0,1.0,0.5940085053443909,0.9534799999999996,0.6632800000000001,1.0,1.0,0.97834552996819,0.661118163555179
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,2.234692209057698e-09,0.0005124224245969256,0.98464,0.60004,1.0,1.0,1.0,0.5940085053443909,0.9549199999999997,0.6632800000000001,1.0,1.0,0.979444493105279,0.661118163555179
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,3.2802721650071476e-09,0.0005124224245969256,0.98524,0.60004,1.0,1.0,1.0,0.5940085053443909,0.9561199999999996,0.6632800000000001,1.0,1.0,0.9805114737168501,0.661118163555179


==> figures/0_data_prob_rates.csv <==
MC_state_rect_wo_orientation_0,MC_state_rect_wo_orientation_1,MC_state_octa_wo_orientation_0,MC_state_octa_wo_orientation_1,MC_state_rect_with_orientation_0,MC_state_rect_with_orientation_1,MC_state_octa_with_orientation_0,MC_state_octa_with_orientation_1,incl_exlc_rect_wo_orientation_0,incl_exlc_rect_wo_orientation_1,MC_CV_wo_orientation_0,MC_CV_wo_orientation_1,State_Maha_wo_orientation_0,State_Maha_wo_orientation_1,CEP_wo_orientation_0,CEP_wo_orientation_1,MC_CV_with_orientation_0,MC_CV_with_orientation_1,State_Maha_with_orientation_0,State_Maha_with_orientation_1,CEP_with_orientation_0,CEP_with_orientation_1
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.642771984971073e-166,1.9288566865990702e-147,0.0,0.0,-7.697835433478791e-17,7.404854507342407e-12,5.476826510176329e-39,2.7360992708044734e-30,0.0,0.0,-8.438525828253078e-17,7.404726573076297e-12,2.5310799181144583e-39,1.6181981266237953e-30
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.944327007216969e-165,9.038957093365924e-146,0.0,0.0,-9.627715307121568e-17,9.43023437116608e-13,1.3233844480203536e-38,1.6617698446049133e-29,0.0,0.0,-9.814145414530265e-17,9.430640359242394e-13,6.118045881891051e-39,9.904799436173714e-30
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.8637221613721427e-164,4.13741876102749e-144,0.0,0.0,-1.1384122838131337e-16,-4.4136361232460786e-12,3.1854955683131474e-38,9.856173389023253e-29,0.0,0.0,-1.1185403944207884e-16,-4.413677494684169e-12,1.4762561570292292e-38,5.98568513750914e-29
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.6790708629408453e-163,1.8498873900710173e-142,0.0,0.0,-1.331400272542651e-16,-7.589651129791264e-12,7.638990243753135e-38,5.709162689970871e-28,0.0,0.0,-1.3335299149788062e-16,-7.58967311323413e-12,3.555950838054801e-38,3.568421694521816e-28
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.964516381216953e-163,8.079371835428118e-141,0.0,0.0,-1.431146875958276e-16,-8.286371588894781e-12,1.8248157017946352e-37,3.2294538345659432e-27,0.0,0.0,-1.492771984323956e-16,-8.286220762679096e-12,8.549163193049459e-38,2.096796470499676e-27
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.984350338608759e-162,3.446978563297539e-139,0.0,0.0,-1.6740081687999146e-16,-6.8900440908237215e-12,4.3426450164715115e-37,1.7840530024344458e-26,0.0,0.0,-1.740793609175694e-16,-6.890126440198755e-12,2.0514488293698022e-37,1.2134141033359932e-26
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.636353338902473e-161,1.4366176060012708e-137,0.0,0.0,-2.0773313878154445e-16,-4.220568339263764e-12,1.0294268552744424e-36,9.624489462280386e-26,0.0,0.0,-2.0233676486631146e-16,-4.220435657452114e-12,4.912367071424993e-37,6.909693050888253e-26
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.2351597095701347e-160,5.849239711102187e-136,0.0,0.0,-2.3028454586600917e-16,-1.218636302979803e-12,2.4309001119645055e-36,5.070630265818304e-25,0.0,0.0,-2.3797687724547954e-16,-1.2186554355312293e-12,1.1738461767644432e-36,3.86876144799675e-25
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.389441742446462e-159,2.326637156008125e-134,0.0,0.0,-2.8449465780414608e-16,1.3193335313133048e-12,5.717774848546387e-36,2.608775240909917e-24,0.0,0.0,-2.71895237703423e-16,1.3191711379269744e-12,2.798592462308876e-36,2.1280627053041505e-24
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.732696665368194e-159,9.041610450173965e-133,0.0,0.0,-3.0270926008802586e-16,2.9090618802740664e-12,1.339685312487607e-35,1.3107521107952363e-23,0.0,0.0,-2.9666407948799227e-16,2.909025718688551e-12,6.656836216952906e-36,1.149129923130198e-23
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.547675412358129e-158,3.432964113501329e-131,0.0,0.0,-3.1832178146744107e-16,3.42159633959227e-12,3.1263974086656914e-35,6.431297708163581e-23,0.0,0.0,-3.459574278906045e-16,3.4215956361043437e-12,1.5794850746461143e-35,6.086737118826325e-23
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.561217850919774e-157,1.273558748381032e-129,0.0,0.0,-3.859760146312563e-16,3.0227487179956825e-12,7.267319336516092e-35,3.081496935588333e-22,0.0,0.0,-3.942065719309015e-16,3.022671045518909e-12,3.7382970086895e-35,3.160099244462701e-22
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.3092623740549021e-156,4.616534601960348e-128,0.0,0.0,-4.822531982056495e-16,2.0531909505905332e-12,1.6824999876000658e-34,1.4418605250302607e-21,0.0,0.0,-4.421142666146338e-16,2.0532140446956015e-12,8.823879669305431e-35,1.6070223772751846e-21
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.5121340786306507e-155,1.6352442392550085e-126,0.0,0.0,-4.9960048631361925e-16,8.970602038971265e-13,3.879831144194273e-34,6.588182578461591e-21,0.0,0.0,-5.02407415303729e-16,8.971031032004708e-13,2.0771363477045917e-34,7.998855958003645e-21
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.995343565174337e-155,5.660320928145757e-125,0.0,0.0,-5.238867077098391e-16,-1.2589929099249275e-13,8.910318810919943e-34,2.9396932682626234e-20,0.0,0.0,-5.619938175983666e-16,-1.2580021814701073e-13,4.875344184655125e-34,3.89442412393648e-20
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.667103626994421e-154,1.914757571083588e-123,0.0,0.0,-5.880716373251042e-16,-8.200662371393719e-13,2.0381189415587227e-33,1.2808934436883968e-19,0.0,0.0,-6.337923378334102e-16,-8.198953614124724e-13,1.1409500431036634e-33,1.8534098244961587e-19
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.485846257279177e-153,6.330276680913779e-122,0.0,0.0,-6.557261320751187e-16,-1.1247114350965148e-12,4.64271926369626e-33,5.450205685159698e-19,0.0,0.0,-6.969661670588758e-16,-1.1248479085176948e-12,2.6617798834174404e-33,8.617201344464742e-19
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.0433323859538245e-152,2.0454484065833225e-120,0.0,0.0,-7.945044936210014e-16,-1.0899059432745162e-12,1.0532980396344644e-32,2.2646004871272507e-18,0.0,0.0,-7.846672230773956e-16,-1.0900327856602933e-12,6.190159267261672e-33,3.911635907906616e-18
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.0810249982045955e-151,6.45997159925459e-119,0.0,0.0,-9.367526546693188e-16,-8.290035324876044e-13,2.3796748780348667e-32,9.188290811375754e-18,0.0,0.0,-8.74179842632404e-16,-8.290269375521002e-13,1.43476824607912e-32,1.7326360507007947e-17
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4336681958206304e-150,1.994189541574393e-117,0.0,0.0,-1.002673590205912e-15,-4.717892743144603e-13,5.354188688899388e-32,3.6405280858365266e-17,0.0,0.0,-9.609945273372277e-16,-4.718673277768788e-13,3.31434429006203e-32,7.485149337316345e-17
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.946720985871886e-150,6.017436623676893e-116,0.0,0.0,-1.1102289339273837e-15,-1.295075158225245e-13,1.1996089121327962e-31,1.4084755014520125e-16,0.0,0.0,-1.0649435884122802e-15,-1.294021478697055e-13,7.629118185504553e-32,3.1521517267264394e-16
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.946788619311463e-149,1.7749223652502573e-114,0.0,0.0,-1.1067637688613664e-15,1.2734258092450546e-13,2.676580888517255e-31,5.321253145251423e-16,0.0,0.0,-1.1816397325333766e-15,1.2737375236182934e-13,1.7498297315788813e-31,1.2934278013030988e-15
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.881698702921324e-148,5.1177783341427327e-113,0.0,0.0,-1.3218768353155308e-15,2.7056135110115065e-13,5.9466115106403625e-31,1.963055818227544e-15,0.0,0.0,-1.311543960788782e-15,2.705081692811323e-13,3.998400727060071e-31,5.169038470068522e-15
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.4502289003313503e-147,1.442539198194313e-111,0.0,0.0,-1.4259728554691753e-15,3.075872889723996e-13,1.3156179794177075e-30,7.071673094652918e-15,0.0,0.0,-1.4174649097951564e-15,3.074343015650505e-13,9.102058772266196e-31,2.011172236279985e-14
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.4514335829496897e-146,3.974899170487848e-110,0.0,0.0,-1.5890584438397674e-15,2.671751708760439e-13,2.8981611974890638e-30,2.4875043566846902e-14,0.0,0.0,-1.56305738753386e-15,2.6706947613019745e-13,2.0638304073118617e-30,7.615361611892042e-14
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.750214512043646e-145,1.0707402317785852e-108,0.0,0.0,-1.8388954809677915e-15,1.857403120197887e-13,6.357266794557754e-30,8.544152120841184e-14,0.0,0.0,-1.699329871509896e-15,1.856961143380343e-13,4.6610899326918656e-30,2.8054566026538937e-13
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.2550582291496482e-144,2.8197332833350766e-107,0.0,0.0,-1.7140582005063272e-15,9.653389199115736e-14,1.388505061473777e-29,2.8656832224034645e-13,0.0,0.0,-1.823123508619282e-15,9.650742982059851e-14,1.0483820923448978e-29,1.0051992643771876e-12
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.035241738908247e-144,7.259451355619974e-106,0.0,0.0,-1.9570262908957843e-15,2.4868995751603507e-14,3.0194681519854474e-29,9.384946162219188e-13,0.0,0.0,-1.9964734766415068e-15,2.4891335959966433e-14,2.348124129833977e-29,3.5019155361495327e-12
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.527105522745389e-143,1.8271627246809548e-104,0.0,0.0,-2.1376187323133453e-15,-9.71445146547012e-15,6.537900817284771e-29,3.001174395805828e-12,0.0,0.0,-2.145142065090885e-15,-9.382473172088124e-15,5.237008990829336e-29,1.1859922178823965e-11
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.729424799955818e-142,4.49608145278376e-103,0.0,0.0,-2.380786715001079e-15,2.1260770921571748e-14,1.409414070378294e-28,9.371098515231768e-12,0.0,0.0,-2.357046051072715e-15,2.1175078802238352e-14,1.1628971280323347e-28,3.9036389507903157e-11
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.4356219796584027e-141,1.0816348660863227e-101,0.0,0.0,-2.5062046551779673e-15,1.8973711490843925e-13,3.0251537379225216e-28,2.857209607798339e-11,0.0,0.0,-2.476351745527688e-15,1.8976362757411376e-13,2.5709441960912636e-28,1.2485522772601915e-10
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.5010095788809675e-140,2.5440347169978023e-100,0.0,0.0,-2.652793619993072e-15,7.174816296640074e-13,6.464430080654422e-28,8.506090276583222e-11,0.0,0.0,-2.6605234794099666e-15,7.176817592960014e-13,5.658064267818499e-28,3.879835354839977e-10
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.823657546673316e-139,5.850159781995312e-99,0.0,0.0,-3.084470259049906e-15,2.252698028115674e-12,1.3753462474437795e-27,2.472653470864117e-10,0.0,0.0,-2.8942778021626012e-15,2.2527716308806096e-12,1.2395835400971243e-27,1.1712518254320617e-09
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3313615057212767e-138,1.3152895470945032e-97,0.0,0.0,-3.0591696226087303e-15,6.6204819404447335e-12,2.9130476188274252e-27,7.018256531488021e-10,0.0,0.0,-3.025583919640883e-15,6.620474485340698e-12,2.70300608795312e-27,3.434473410949532e-09
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.727079362065831e-138,2.8912826312938572e-96,0.0,0.0,-3.3824607640557994e-15,1.8807622126360002e-11,6.142786683618132e-27,1.945081429255424e-09,0.0,0.0,-3.208777782113441e-15,1.8807735272857175e-11,5.866638324840377e-27,9.781955214631541e-09
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.10909218731901e-137,6.214149312464833e-95,0.0,0.0,-3.4309292038587128e-15,5.20795073732927e-11,1.2895220328156222e-26,5.2635931169220385e-09,0.0,0.0,-3.386642846622942e-15,5.207956380694115e-11,1.2671933154722459e-26,2.7059692094588685e-08
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.195236453476505e-136,1.3058727893799459e-93,0.0,0.0,-3.59494144200556e-15,1.4083145760679372e-10,2.6950243372542215e-26,1.3907590634687494e-08,0.0,0.0,-3.635524828122723e-15,1.4083141242991808e-10,2.7240301842572533e-26,7.270026881302861e-08
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.794663956788104e-135,2.6832042628216e-92,0.0,0.0,-3.766411085294563e-15,3.72040065421686e-10,5.606965085624008e-26,3.588066732618245e-08,0.0,0.0,-3.7630935300503715e-15,3.72039950400051e-10,5.827003119326475e-26,1.897059339134722e-07
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.769101346104669e-134,5.390701815087244e-91,0.0,0.0,-3.728097423668608e-15,9.601975325956857e-10,1.1613238002924085e-25,9.038419079843152e-08,0.0,0.0,-4.006409991112655e-15,9.601975495518649e-10,1.2403616165617124e-25,4.807928165576581e-07
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.0180233724366054e-133,1.0589609955396034e-89,0.0,0.0,-4.278868642601445e-15,2.421130629315371e-09,2.3943912951672405e-25,2.223111152943602e-07,0.0,0.0,-4.255672762672674e-15,2.4211304268258916e-09,2.627070053822797e-25,1.1835936045960777e-06
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4681264071584888e-132,2.0340487222795934e-88,0.0,0.0,-4.543279357543569e-15,5.964445215500547e-09,4.914562517367445e-25,5.33888055542775e-07,0.0,0.0,-4.382412001927728e-15,5.964444742510926e-09,5.536331154953781e-25,2.830307267611342e-06
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0658172633489458e-131,3.8202553703288634e-87,0.0,0.0,-4.7084866505530735e-15,1.4355773514385106e-08,1.0041160985296983e-24,1.2519096799223917e-06,0.0,0.0,-4.617828632974498e-15,1.4355772341699448e-08,1.160794638703666e-24,6.575135614218355e-06
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.718277981464164e-131,7.015769351598198e-86,0.0,0.0,-4.37756591791198e-15,3.375982704501013e-08,2.0422993524665923e-24,2.866303248083568e-06,0.0,0.0,-4.705334023463463e-15,3.375982455481572e-08,2.421486638491138e-24,1.4840933745184619e-05
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.573360460488346e-130,1.2598290131643101e-84,0.0,0.0,-4.603251673214925e-15,7.757195741309175e-08,4.134833367377659e-24,6.407533419405809e-06,0.0,0.0,-4.961811924803107e-15,7.757195177234952e-08,5.025246331507489e-24,3.2550348761860996e-05
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.011604259905445e-129,2.2120870143193855e-83,0.0,0.0,-4.721927578988375e-15,1.7416278930149076e-07,8.333441405777005e-24,1.3985915757075418e-05,0.0,0.0,-5.016978254988584e-15,1.7416277697322127e-07,1.0375213657210518e-23,6.938452112478823e-05
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.877220037027718e-128,3.797934212273327e-82,0.0,0.0,-5.370151564555542e-15,3.8209256481014364e-07,1.6717983643272416e-23,2.9806416932842694e-05,0.0,0.0,-5.206304638962894e-15,3.8209253823846026e-07,2.1308761257535353e-23,0.0001437637084324515
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.0555906577309428e-127,6.375982570985014e-81,0.0,0.0,-5.461253062717842e-15,8.191479358710119e-07,3.338591248438675e-23,6.202397344168276e-05,0.0,0.0,-5.338002849577341e-15,8.191478797695355e-07,4.353695926263425e-23,0.00028960290283332933
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.4624064390728079e-126,1.0466479371017308e-79,0.0,0.0,-5.229391771225221e-15,1.7161535120213678e-06,6.636365571463766e-23,0.00012601677735801786,0.0,0.0,-5.38028034666669e-15,1.7161533965463548e-06,8.848252172110955e-23,0.0005672849474470718
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.03569442604457e-125,1.6799907707639163e-78,0.0,0.0,-5.913319077261164e-15,3.513752365902345e-06,1.3131363482179582e-22,0.0002499927650205791,0.0,0.0,-5.638890365892724e-15,3.5137521340687477e-06,1.7888503447984032e-22,0.0010808048857550566
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.299555104067977e-125,2.636723148373327e-77,0.0,4,-5.455410356390276e-15,7.031215738251273e-06,2.5862535933874373e-22,0.00048422455438412726,0.0,4,-5.611517952576604e-15,7.031215283307118e-06,3.5972734171465933e-22,0.002003225592286639
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.118425713001206e-124,4.04642767918917e-76,0.0,4,-5.974568493706209e-15,1.3751782423077064e-05,5.0703717876541e-22,0.0009157909080386162,0.0,0.0,-5.7126892398494746e-15,1.375178155236134e-05,7.195736579945937e-22,0.0036129433072701438
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.5696915846094786e-123,6.071927678005789e-75,0.0,0.0,-5.678042449165358e-15,2.6289607508500623e-05,9.894604836491822e-22,0.0016911136917769909,0.0,4,-5.8838415290556754e-15,2.6289605880890393e-05,1.4317200718088744e-21,0.006342256274232788
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.475501779888004e-122,8.908951696303268e-74,0.0,8,-5.5694713270719636e-15,4.912871613244052e-05,1.921914167485396e-21,0.0030490998178720474,0.0,4,-5.869781649804225e-15,4.912871316226017e-05,2.833385113019339e-21,0.010838943148220407
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.7065655496505695e-121,1.278112842679674e-72,0.0,4,-6.045360665133133e-15,8.975223035201374e-05,3.7159420925229024e-21,0.005367881618440151,0.0,8,-5.927246689323201e-15,8.975222506099601e-05,5.577450681623221e-21,0.018039012713074825
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1692402031761924e-120,1.7928810713512443e-71,0.0,0.02,-5.977650163698202e-15,0.0001603056589285501,7.151141185408581e-21,0.00922697875648737,0.0,16,-5.9744056259324975e-15,0.00016030564972728293,1.0920051181535862e-20,0.029243731898183876
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.959838836831702e-120,2.4590667014363234e-70,0.0,24,-5.968594034263485e-15,0.0002799527298306681,1.3698673168200733e-20,0.015486404299736023,0.0,0.027999999999999997,-5.9815181764176625e-15,0.00027995271420892906,2.1266172240596612e-20,0.04619278933455373
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.383046745229657e-119,3.297784631979339e-69,0.0,0.055999999999999994,-6.271385151499315e-15,0.0004780737132317192,2.6118689899282142e-20,0.025378720834851265,0.0,52,-6.0615837339523015e-15,0.00047807368733872454,4.119150657136045e-20,0.07111381025754472
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.6156278190693485e-118,4.32418037880449e-68,0.0,52,-5.578973316558082e-15,0.0007984088595356376,4.956996789232512e-20,0.04060940444469452,0.0,68,-5.901121094627764e-15,0.000798408817635332,7.935964331893292e-20,0.106733918967206
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.4114820793860432e-117,5.5438439859380725e-67,0.0,0.11199999999999999,-5.683036603027203e-15,0.0013041470869068483,9.36384932398793e-20,0.06344758719205856,0.0,124,-5.919840594250926e-15,0.0013041470207085445,1.5206888317565292e-19,0.15622132666233646
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.59678632086139e-116,6.949280299492854e-66,0.0,128,-6.167904561329728e-15,0.0020837895990544197,1.7606791369784081e-19,0.09679305553436279,0.0,148,-5.9069207123989316e-15,0.002083789496939153,2.8983945764455247e-19,0.22304824924698016
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0495285480816682e-115,8.516988054639733e-65,0.0,172,-5.967333501229893e-15,0.0032573767292532474,3.29514014455399e-19,0.14418266713619232,0.0,0.16,-5.872683780529547e-15,0.0032573765754517416,5.494442099191655e-19,0.31074391807898827
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.004790245318623893,6.846255442690879e-115,1.0205756241059342e-63,0.0,0.26,-6.152092206584098e-15,0.004982368001310966,6.13842770962206e-19,0.20971062779426575,0.0,292,-5.8023833696751e-15,0.0049823677751175965,1.0360199304988322e-18,0.42254882536571187
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.006967629554362026,4.431537172750638e-114,1.195673722556304e-62,0.0,432,-5.755826988821872e-15,0.007458147263938952,1.1381764312376255e-18,0.2978348731994629,0.0,0.38,-5.692771935036096e-15,0.007458146939099088,1.9429706266830624e-18,0.5609873110599535
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0071127885034112355,2.845990678008433e-113,1.3695685048997253e-61,0.0,488,-5.522481739529545e-15,0.010927849282172775,2.100628267505711e-18,0.41302356123924255,0.0,664,-5.564039360544684e-15,0.010927848826603227,3.6244813106911576e-18,0.7273664904237547
0.0,0.0,0.0,0.0,0.0,0.012048192771084338,0.0,0.016257802293511394,1.8131336067278189e-112,1.5337462680936124e-60,0.0,812,-5.6674532800765325e-15,0.015676054864783406,3.85884801557724e-18,0.5592772960662842,0.0,0.6839999999999999,-5.5196486740466126e-15,0.01567605424081001,6.724896456471281e-18,0.9213140930328847
0.0,0.0,0.0,0.012048192771084338,0.0,0.012048192771084338,0.0,0.016983597038757438,1.1457422345372044e-111,1.8912734247426988e-60,0.0,856,-5.19734730273861e-15,0.022020969882032115,7.055950713931445e-18,0.7394878268241882,0.0,968,-5.2973230041507046e-15,0.02202096904731732,1.2411144008438798e-17,1.1403497220358705
0.0,0.012048192771084338,0.0,0.012048192771084338,0.0,0.012048192771084338,0.0,0.02699956452315285,7.180460047301627e-111,6.749765396299002e-59,0.0,1.1119999999999999,-5.274272054502009e-15,0.03030006697114307,1.284166633561421e-17,0.9547591805458069,0.0,1196,-5.2165474443777335e-15,0.03030006588043052,2.2782776131021397e-17,1.3796585068045972
0.0,0.012048192771084338,0.0,0.012048192771084338,0.0,0.012048192771084338,0.0,0.032225286688924375,4.2329475243170387e-110,1.117271447237381e-57,0.0,1.5559999999999998,-5.047515190599259e-15,0.04084886400153259,2.3263541520657645e-17,1.2036975622177124,0.0,1424,-5.035420915679957e-15,0.04084886260924173,4.1600378063904843e-17,1.6320386634638167
0.0,0.012048192771084338,0.0,0.024096385542168676,0.0,0.024096385542168676,0.0,0.042676731020467415,2.615462387630698e-109,1.4821941728055839e-56,0.0,1.7479999999999998,-4.812673642331846e-15,0.05397351031569814,4.1947003841943877e-17,1.481858491897583,0.0,1.5679999999999998,-4.883297780144986e-15,0.05397350857929074,7.555495940053937e-17,1.8881574629626412
0.0,0.04819277108433735,0.0,0.04819277108433735,0.0,0.03614457831325301,0.0,0.05167658586151836,1.602244353315143e-108,1.7471544146974484e-55,0.0,2.1239999999999997,-4.959302400003166e-15,0.06991903747832778,7.528614785397923e-17,1.781424880027771,0.0,1.8319999999999999,-4.754248023541453e-15,0.06991903536220849,1.3650029600333931e-16,2.137067490103385
0.0,0.07228915662650602,0.0,0.10843373493975904,0.0,0.03614457831325301,0.0,0.06546668602119321,9.730643240873235e-108,1.9024964697717222e-54,0.0,2416,-4.573544872525769e-15,0.08883631283180415,1.344934795518139e-16,2.091245651245117,0.0,2.1239999999999997,-4.604430837465099e-15,0.08883631031138906,2.4529797685446085e-16,2.366974426338415
0.0,0.08433734939759036,0.0,0.10843373493975904,0.0,0.07228915662650602,0.0,0.10553055595877486,5.857982045761597e-107,1.9509497191289718e-53,0.0,2432,-4.416488037094357e-15,0.1107516651488864,2.3915583512987065e-16,2.3973276615142822,0.0,2332,-4.435655234283026e-15,0.11075166221435835,4.3849740220311e-16,2.566190444725953
0.0,0.10843373493975904,0.0,0.12048192771084337,0.0,0.0963855421686747,0.0,0.1273043983161562,3.4955263009645004e-106,1.9052810241035463e-52,0.0,2704,-4.325630070538134e-15,0.1355435813244169,4.232843071902637e-16,2.6837432384490967,0.0,2.62,-4.2973551658637216e-15,0.13554357798363917,7.797231096781186e-16,2.7241411758902068
0.0,0.1566265060240964,0.0,0.14457831325301204,0.0,0.10843373493975904,0.0,0.1390622731891421,2.0672959240011908e-105,1.7848936079067215e-51,0.0,2812,-4.284785099884153e-15,0.16293060896236367,7.457229892627985e-16,2.9339685440063477,0.0,2.6519999999999997,-4.124604416804807e-15,0.16293060524247205,1.3792446926025865e-15,2.832336860844526
0.0,0.1927710843373494,0.0,0.1927710843373494,0.0,0.12048192771084337,0.0,0.15401364494121061,1.2116823241669294e-104,1.6121761665799867e-50,0.0,2.92,-3.886231139680382e-15,0.19247356838525026,1.30766799281691e-15,3.132443428039551,0.0,2.6999999999999997,-3.952779773099862e-15,0.1924735643325604,2.4269139893352962e-15,2.8851524192989184
0.0,0.2289156626506024,0.0,0.20481927710843373,0.0,0.1686746987951807,0.0,0.17607780519669036,7.03792124446553e-104,1.409271768078205e-49,0.0,3032,-3.6266649933058845e-15,0.22359346416383882,2.282514717800977e-15,3.2661612033843994,0.0,2816,-3.760308525236069e-15,0.22359345984191983,4.248220928825423e-15,2.8803271978451632
0.0,0.24096385542168675,0.0,0.24096385542168675,0.0,0.18072289156626506,0.0,0.20975468137610684,4.0508471167750216e-103,1.1956879400823548e-48,0.0,3.0439999999999996,-3.473874488501478e-15,0.25560433806505145,3.9656773924542834e-15,3.32611083984375,0.0,2984,-3.589091480126625e-15,0.25560433355106815,7.39765174019399e-15,2.819130247846284
0.0,0.26506024096385544,0.0,0.27710843373493976,0.0,0.2289156626506024,0.0,0.2485121207722456,2.310320397885335e-102,9.868975735373175e-48,0.0,3.1759999999999997,-3.3686342585504323e-15,0.28775809259597285,6.85802766843286e-15,3.308284044265747,0.0,2868,-3.3586691370860614e-15,0.28775808797565283,1.2814915915872591e-14,2.70615893455697
0.0,0.2891566265060241,0.0,0.30120481927710846,0.0,0.25301204819277107,0.0,0.26418928726956015,1.3055853507200871e-101,7.938564289006272e-47,0.0,2968,-3.085885312375254e-15,0.3192964540994304,1.1805452245655136e-14,3.214132070541382,0.0,2.8,-3.050651493362004e-15,0.3192964494612126,2.2084941878542635e-14,2.548825315310573
0.0,0.3253012048192771,0.0,0.3373493975903614,0.0,0.2891566265060241,0.0,0.30933372042386414,7.310202824871458e-101,6.232246839770251e-46,0.0,2784,-2.701824623152812e-15,0.3495041053588477,2.0227644835805678e-14,3.0504097938537598,0.0,2568,-2.769444781761164e-15,0.34950410078789407,3.7863735437678514e-14,2.3566035227328097
0.0,0.3493975903614458,0.0,0.3855421686746988,0.0,0.2891566265060241,0.0,0.3267527943097692,4.0553807862162653e-100,4.780304005516576e-45,0.0,2.34,-2.4184751980332505e-15,0.3777568317025028,3.44993605623338e-14,2.8283605575561523,0.0,2328,-2.4003436970630906e-15,0.3777568272752678,6.458414183093662e-14,2.1401257064230306
0.0,0.3614457831325301,0.0,0.42168674698795183,0.0,0.3253012048192771,0.0,0.3482363187690521,2.2289551499060837e-99,3.5853175195916156e-44,0.0,2244,-1.7745109577391976e-15,0.4035593293255164,5.856818122932511e-14,2.5624866485595703,0.0,2.2239999999999998,-1.7980628698047157e-15,0.40355932510545006,1.0959456596266474e-13,1.9102744192272538
0.0,0.42168674698795183,0.0,0.4457831325301205,0.0,0.3493975903614458,0.0,0.3694295253302366,1.2137530233691526e-98,2.6309249755806215e-43,0.0,2.1639999999999997,-8.49482899064366e-16,0.4265689542540858,9.897308938123378e-14,2.268974781036377,0.0,1.9040000000000001,-8.714415893882815e-16,0.42656895028887293,1.8502999686290775e-13,1.6773326429415352
0.0,0.43373493975903615,0.0,0.4578313253012048,0.0,0.3614457831325301,0.0,0.38931630134997824,6.548061973857239e-98,1.8895396047859746e-42,0.0,1688,6.609841687844205e-16,0.44660381735097965,1.6647962305590958e-13,1.9641127586364746,0.0,1.7080000000000002,4.912829384463529e-16,0.44660381367147434,3.1079344282488027e-13,1.45032128395884
0.0,0.4457831325301205,0.0,0.46987951807228917,0.0,0.37349397590361444,0.0,0.3906227318914211,3.499815241870872e-97,1.3284783105068517e-41,0.0,1.48,2.698810844357715e-15,0.4636358452033264,2.787488393319465e-13,1.662837028503418,0.0,1336,2.670201931160327e-15,0.4636358418240905,5.194034810553597e-13,1.2365332139525593
0.0,0.4578313253012048,0.0,0.5060240963855421,0.0,0.3855421686746988,0.0,0.40629989838873565,1.853215595627912e-96,9.143866380924298e-41,0.0,1084,6.1817664961298225e-15,0.4777713323224459,4.645745593778727e-13,1.3776240348815918,0.0,1.38,6.244668038007499e-15,0.47777132924361937,8.636344159297339e-13,1.041302920487897
0.0,0.4578313253012048,0.0,0.5421686746987951,0.0,0.40963855421686746,0.0,0.42183190593700104,9.722008477026419e-96,6.161190302893367e-40,0.0,1204,1.2136361826300475e-14,0.48922280913861105,7.707460971534408e-13,1.11781907081604,0.0,1212,1.208343246499402e-14,0.48922280634869103,1.4288123059331983e-12,0.8679911888064296
0.0,0.46987951807228917,0.0,0.5542168674698795,0.0,0.40963855421686746,0.0,0.43402525765713457,5.0528690193227655e-95,4.0635986460489974e-39,0.0,0.72,2.162183686037281e-14,0.49827659729913504,1.272797405665882e-12,0.8893863558769226,0.0,1084,2.1595672186893843e-14,0.49827659477820496,2.3519409062848863e-12,0.7181376851315817
0.0,0.46987951807228917,0.0,0.5542168674698795,0.0,0.42168674698795183,0.0,0.43678327768906955,2.6018174636349577e-94,2.623019724477418e-38,0.0,688,3.722243475810984e-14,0.5052602370615826,2.092293569302961e-12,0.6950876712799072,0.0,0.8999999999999999,3.721217298233616e-14,0.5052602347845598,3.852241422438774e-12,0.5917440023067152
0.0,0.46987951807228917,0.0,0.5542168674698795,0.0,0.40963855421686746,0.0,0.4408477282624474,1.3273301960209742e-93,1.6567627295731673e-37,0.0,0.62,6.273596708868093e-14,0.5105132051951394,3.423604282015713e-12,0.5349394083023071,0.0,0.7879999999999999,6.273856237988184e-14,0.5105132031346976,6.278034209314634e-12,0.48762139707018126
0.0,0.4819277108433735,0.0,0.5542168674698795,0.0,0.40963855421686746,0.0,0.4427347946000871,6.7089246707102614e-93,1.0237830480358382e-36,0.0,336,1.0442614246773453e-13,0.5143632309162769,5.576520582112332e-12,0.4068538248538971,0.0,0.58,1.0429066236276071e-13,0.514363229045214,1.0180795063113849e-11,0.4037532708108025
0.0,0.4819277108433735,0.0,0.5542168674698795,0.0,0.40963855421686746,0.0,0.4530410799825809,3.359764020445202e-92,6.18824830061021e-36,0.0,308,1.7179712217760855e-13,0.517109314769601,9.041573913182166e-12,0.30733928084373474,0.0,0.45999999999999996,1.717953357793122e-13,0.5171093130625473,1.642779214282263e-11,0.33763818344858293
0.0,0.4819277108433735,0.0,0.5542168674698795,0.0,0.40963855421686746,0.0,0.457976484250254,1.667087060761844e-91,3.6582115163038214e-35,0.0,0.23600000000000002,2.807827575559644e-13,0.5190114764142834,1.4593095828963065e-11,0.23215842247009277,0.0,368,2.8083012402575143e-13,0.5190114748487649,2.6378055477556734e-11,0.2865820270713664
0.0,0.4819277108433735,0.0,0.5542168674698795,0.0,0.40963855421686746,0.0,0.4589925968935985,8.196239722252626e-91,2.1146960301247483e-34,0.0,216,4.564860786577595e-13,0.5202864450231317,2.344519717256688e-11,0.17687879502773285,0.0,364,4.563093709391301e-13,0.5202864435800573,4.214625737386064e-11,0.2479236648671765
0.0,0.4819277108433735,0.0,0.5662650602409639,0.0,0.40963855421686746,0.0,0.4594280737407461,3.992937222173198e-90,1.1952269361779551e-33,0.0,164,7.376153708920333e-13,0.5211080201014052,3.749603752489783e-11,0.13727757334709167,0.0,0.28800000000000003,7.375625021935437e-13,0.521108018765115,6.701252623203751e-11,0.21919381865453103
0.0,0.4819277108433735,0.0,0.5662650602409639,0.0,0.40963855421686746,0.0,0.4588474379445493,1.927558702443442e-89,6.604345331325712e-33,0.0,0.11199999999999999,1.1859711395369475e-12,0.5216106570649726,5.969322258714271e-11,0.10960440337657928,0.0,0.27599999999999997,1.1861974456757095e-12,0.5216106558229825,1.0602817181054683e-10,0.19821129497331935
0.0,0.4819277108433735,0.0,0.5662650602409639,0.0,0.40963855421686746,0.0,0.4592829147916969,9.220978395657263e-89,3.5673671854177235e-32,0.0,0.08,1.898618935024212e-12,0.5218949063406085,9.460059124943854e-11,0.0907093808054924,0.0,0.27599999999999997,1.8986183888152274e-12,0.5218949051831837,1.6694812960533245e-10,0.1831267432353766
0.0,0.4819277108433735,0.0,0.5783132530120482,0.0,0.40963855421686746,0.0,0.45986355058789374,4.3713803688888424e-88,1.8835333125660581e-31,0.0,0.11599999999999999,3.0249373391112803e-12,0.5220335690881037,1.492361234589623e-10,0.07807286083698273,0.0,0.22,3.0250398107660704e-12,0.5220335680077561,2.615930088936066e-10,0.17242759389773263
0.0,0.4819277108433735,0.0,0.5783132530120482,0.0,0.40963855421686746,0.0,0.46000870953694295,2.053767020772168e-87,9.720336022559589e-31,0.0,0.08,4.79784057594613e-12,0.5220777394354283,2.343616134492521e-10,0.0697641670703888,0.0,0.22799999999999998,4.797697460771861e-12,0.5220777384264317,4.0792643706176e-10,0.16491530931056936
0.0,0.4819277108433735,0.0,0.5783132530120482,0.0,0.40963855421686746,0.0,0.4605893453331398,9.563001528545216e-87,4.902888256824897e-30,0.0,0.07200000000000001,7.574926947275521e-12,0.5220622117101562,3.6636452205307535e-10,0.06436023861169815,0.0,184,7.574924366275579e-12,0.5220622107681049,6.330476026604081e-10,0.1596675462021748
0.0,0.4819277108433735,0.0,0.5662650602409639,0.0,0.40963855421686746,0.0,0.45986355058789374,4.4133441964905756e-86,2.4169631489010972e-29,0.0,0.07200000000000001,1.1906158302613047e-11,0.5220099951376551,5.701327743246054e-10,0.06085138022899628,0.0,0.22,1.1906143286318556e-11,0.522009994259102,9.777193019954305e-10,0.15599365569686982
0.0,0.4819277108433735,0.0,0.5662650602409639,0.0,0.40963855421686746,0.0,0.4594280737407461,2.0187957847911499e-85,1.1644569074734447e-28,0.0,0.07200000000000001,1.8630651629675433e-11,0.5219358756492601,8.832146125570262e-10,0.05854429304599762,0.0,156,1.8630571047925036e-11,0.5219358748314343,1.5028499517697192e-09,0.1533894407003826
0.0,0.4819277108433735,0.0,0.5783132530120482,0.0,0.40963855421686746,0.0,0.4589925968935985,9.153534119491354e-85,5.482806992063386e-28,0.0,84,2.9023391590038807e-11,0.5218490918955598,1.362001178506489e-09,0.05697961896657944,0.0,148,2.902325570475335e-11,0.5218490911361532,2.2989955113450987e-09,0.15149564930528425
0.0,0.4819277108433735,0.0,0.5783132530120482,0.0,0.40963855421686746,0.0,0.457976484250254,4.1141305564075962e-84,2.5229088253975412e-27,0.0,0.07200000000000001,4.50129445063376e-11,0.5217552598049311,2.090878359339854e-09,0.05586148425936699,0.0,212,4.5012942240169894e-11,0.5217552591019492,3.5003030852778988e-09,0.1500622115205657
0.0,0.4819277108433735,0.0,0.5903614457831325,0.0,0.40963855421686746,0.0,0.45681521265786035,1.8330796347577067e-83,1.1345242129742715e-26,0.0,52,6.950249798413623e-11,0.5216577023623845,3.1952422929748536e-09,0.055006492882966995,0.0,168,6.950259122247005e-11,0.5216577017140441,5.304071967272165e-09,0.14891903250977498
0.0,0.4819277108433735,0.0,0.5903614457831325,0.0,0.39759036144578314,0.0,0.4560894179126143,8.096919096887635e-83,4.985806191312245e-26,0.0,64,1.0684169676839698e-10,0.5215583347106455,4.8609676284172565e-09,0.05430268496274948,0.0,136,1.0684161494906727e-10,0.5215583341153056,7.999671804386193e-09,0.14795284391031185
0.0,0.4819277108433735,0.0,0.5903614457831325,0.0,0.39759036144578314,0.0,0.45463782842212225,3.545803661207877e-82,2.14122921157654e-25,0.0,0.07200000000000001,1.6351542034890286e-10,0.521458232809782,7.361554921203606e-09,0.053685080260038376,0.0,0.19599999999999998,1.6351540081091419e-10,0.5214582322659028,1.2008382297297896e-08,0.1470900946369374
0.0,0.4819277108433735,0.0,0.5903614457831325,0.0,0.39759036144578314,0.0,0.45347655682972854,1.5395265193628872e-81,8.986581376557819e-25,0.0,32,2.491484329977356e-10,0.5213579866580053,1.1098453711611e-08,0.053116410970687866,0.0,192,2.4914853044009713e-10,0.521357986164119,1.7941945416119962e-08,0.14628388651831675
0.0,0.4819277108433735,0.0,0.5903614457831325,0.0,0.39759036144578314,0.0,0.4526056031354333,6.62763256902592e-81,3.68576320113615e-24,0.0,0.05999999999999999,3.7795655044955316e-10,0.5212579126773443,1.665662630045972e-08,0.05257577449083328,0.0,128,3.7795645037813405e-10,0.5212579122320402,2.6681918883488038e-08,0.1455052479459865
0.0,0.4819277108433735,0.0,0.5903614457831325,0.0,0.39759036144578314,0.0,0.4528959210335317,2.8291081484419314e-80,1.4772714961668154e-23,0.0,88,5.708361321880937e-10,0.5211581774620577,2.4886364968779162e-08,0.05205235257744789,0.0,0.18,5.708362169555623e-10,0.5211581770639736,3.94958767824297e-08,0.14473670741624342
0.0,0.4819277108433735,0.0,0.5903614457831325,0.0,0.39759036144578314,0.0,0.4523152852373349,1.197516889023465e-79,5.78617975357398e-23,0.0,68,8.583612976892059e-10,0.5210588677090436,3.701439155179287e-08,0.051539838314056396,0.0,0.20400000000000001,8.583612508585304e-10,0.5210588673568578,5.81919655195202e-08,0.14396814424560847
0.0,0.4819277108433735,0.0,0.5903614457831325,0.0,0.39759036144578314,0.0,0.45173464944113806,5.0266170947392295e-79,2.21473246584845e-22,0.0,0.05999999999999999,1.2850498865222258e-09,0.5209600285733822,5.4806623239755936e-08,0.051035866141319275,0.0,0.14400000000000002,1.2850498619797303e-09,0.5209600282658123,8.53439776948451e-08,0.1431939735843932
0.0,0.4819277108433735,0.0,0.5903614457831325,0.0,0.39759036144578314,0.0,0.45115401364494123,2.092440504040282e-78,8.28414441690025e-22,0.0,52,1.9154183074159524e-09,0.5208616841006225,8.078556845703133e-08,0.050538111478090286,0.0,148,1.91541820568542e-09,0.5208616838364213,1.245866219808908e-07,0.14241124735704655
0.0,0.4819277108433735,0.0,0.6024096385542169,0.0,0.39759036144578314,0.0,0.451008854695892,8.638427923473807e-78,3.0281028544528736e-21,0.0,0.08,2.84251999569567e-09,0.5207638478050576,1.1854691450707833e-07,0.050046470016241074,0.0,0.13999999999999999,2.8425199074019093e-09,0.5207638475830133,1.8104263496842691e-07,0.1416188151777991
0.0,0.4819277108433735,0.0,0.6024096385542169,0.0,0.39759036144578314,0.0,0.45057337784874435,3.537054479953079e-77,1.0816579023455942e-20,0.0,48,4.199931444848746e-09,0.5206665279961783,1.731764456280871e-07,0.04956057295203209,0.0,0.11599999999999999,4.1999313673434e-09,0.5206665278151129,2.6187463240132926e-07,0.14081642335399708
0.0,0.4819277108433735,0.0,0.6024096385542169,0.0,0.39759036144578314,0.0,0.45028305995064594,1.436466220689072e-76,3.7757704992710595e-20,0.0,68,6.178487734710063e-09,0.5205697303897224,2.518524411243561e-07,0.04907956346869469,0.0,0.11599999999999999,6.178487565790776e-09,0.5205697302484901,3.7707608074764984e-07,0.14000424578680382
0.0,0.4819277108433735,0.0,0.5903614457831325,0.0,0.39759036144578314,0.0,0.45028305995064594,5.786513156856284e-76,1.2880059512029886e-19,0.0,0.07200000000000001,9.049529989843368e-09,0.520473459355811,3.646270556600939e-07,0.0486043319106102,0.0,108,9.04952983444624e-09,0.5204734592532976,5.40478546833291e-07,0.13918291891777174
0.0,0.4819277108433735,0.0,0.5903614457831325,0.0,0.40963855421686746,0.0,0.45028305995064594,2.312211601863248e-75,4.2936564705132955e-19,0.0,88,1.31970325453778e-08,0.5203777185026234,5.255490691524756e-07,0.04813389107584953,0.0,152,1.3197032342215518e-08,0.5203777184377467,7.711931071407189e-07,0.138353089408215
0.0,0.4819277108433735,0.0,0.5903614457831325,0.0,0.40963855421686746,0.0,0.45028305995064594,9.165339615445418e-75,1.3987324903319323e-18,0.0,0.055999999999999994,1.9161767613682648e-08,0.5202825109452319,7.540961064478324e-07,0.04766895994544029,0.0,0.13999999999999999,1.9161767107611365e-08,0.5202825109169398,1.0954030497994986e-06,0.13751546310434548
0.0,0.4819277108433735,0.0,0.5903614457831325,0.0,0.42168674698795183,0.0,0.45042821889969514,3.604135774633267e-74,4.452880789561194e-18,0.0,84,2.7701703090210385e-08,0.5201878394293377,1.0772217819976504e-06,0.0472087487578392,0.0,0.11999999999999998,2.7701702453071223e-08,0.5201878394366068,1.5489258488469771e-06,0.13667079640701976
0.0,0.4819277108433735,0.0,0.5903614457831325,0.0,0.42168674698795183,0.0,0.4494121062563507,1.4060686705238e-73,1.3853130100781957e-17,0.0,48,3.9874168230821273e-08,0.5200937063899086,1.531917860120302e-06,0.04675401374697685,0.0,0.16,3.9874167180009014e-08,0.5200937064317456,2.1803398238730833e-06,0.13581989731066363
0.0,0.46987951807228917,0.0,0.5903614457831325,0.0,0.42168674698795183,0.0,0.44868631151110466,5.4423428022598465e-73,4.211703762574613e-17,0.0,64,5.714703834122257e-08,0.5200001139813243,2.1688688320864458e-06,0.04630400985479355,0.0,0.20400000000000001,5.714703704713926e-08,0.5200001140567635,3.055455448537608e-06,0.13496343145394032
0.0,0.4578313253012048,0.0,0.6024096385542169,0.0,0.42168674698795183,0.0,0.44796051676585863,2.0900676110957838e-72,1.251325312394954e-16,0.0,68,8.154839920877658e-08,0.5199070640953027,3.0569392492907355e-06,0.04585892707109451,0.0,152,8.154839699473868e-08,0.5199070642034067,4.2626092160715125e-06,0.13410215662878447
0.0,0.4578313253012048,0.0,0.6024096385542169,0.0,0.42168674698795183,0.0,0.4491217883582523,7.964360060639762e-72,3.633199400413897e-16,0.0,0.036000000000000004,1.1586692648645749e-07,0.5198145583736444,4.289542630431242e-06,0.04541913419961929,0.0,168,1.1586692357125686e-07,0.5198145585135013,5.920276281043044e-06,0.13323676691038316
0.0,0.46987951807228917,0.0,0.6024096385542169,0.0,0.42168674698795183,0.0,0.44854115256205546,3.0114696076948498e-71,1.0309025933991951e-15,0.0,44,1.6391874625693416e-07,0.5197225982187466,5.992303158564027e-06,0.04498380050063133,0.0,0.1,1.639187420139777e-07,0.5197225983894715,8.185937152730915e-06,0.13236783440554117
0.0,0.46987951807228917,0.0,0.6024096385542169,0.0,0.43373493975903615,0.0,0.4478153578168094,1.1299623335626652e-70,2.858634550987491e-15,0.0,68,2.3090090380591816e-07,0.5196311848031009,8.333927326020785e-06,0.044553764164447784,0.0,0.16,2.309008976602756e-07,0.5196311850038345,1.1268669004481963e-05,0.13149603391781134
0.0,0.46987951807228917,0.0,0.5903614457831325,0.0,0.43373493975903615,0.0,0.4466540862244157,4.207538045109391e-70,7.746685088780175e-15,0.0,0.07200000000000001,3.2385703297528514e-07,0.5195403190782577,1.1539168554008938e-05,0.04412822052836418,0.0,188,3.238570245741528e-07,0.519540319308165,1.5443731199172785e-05,0.13062190477151883
0.0,0.46987951807228917,0.0,0.6024096385542169,0.0,0.43373493975903615,0.0,0.4463637683263173,1.5548601353232308e-69,2.05160397730452e-14,4,0.055999999999999994,4.52287494910001e-07,0.519450001783435,1.5906058251857758e-05,0.04370782524347305,0.0,184,4.5228748294358036e-07,0.5194500020417062,2.107200733749515e-05,0.129746089675094
0.0,0.46987951807228917,0.0,0.6024096385542169,0.0,0.43373493975903615,0.0,0.4459282914791697,5.702617582103663e-69,5.3100196830698236e-14,0.0,0.05999999999999999,6.289444213390064e-07,0.5193602334538634,2.1828722310601734e-05,0.043291788548231125,0.0,104,6.289444046483532e-07,0.5193602337397111,2.862538252673499e-05,0.1288690385187447
0.0,0.46987951807228917,0.0,0.6024096385542169,0.0,0.43373493975903615,0.0,0.4444767019886776,2.0758554873536894e-68,1.3431633100926043e-13,0.0,44,8.708619924214893e-07,0.5192710144288738,2.982364640047308e-05,0.04288073629140854,0.0,172,8.708619687551372e-07,0.5192710147415344,3.8715158270738195e-05,0.1279912932101873
0.0,0.46987951807228917,0.0,0.6024096385542169,0.0,0.43373493975903615,0.0,0.444767019886776,7.500325806991556e-68,3.3204525509593347e-13,0.0,52,1.2006841079419822e-06,0.5191823448597583,4.0567108953837305e-05,0.04247425124049187,4,132,1.200684074950998e-06,0.5191823451984905,5.213280270732523e-05,0.1271133523580282
0.0,0.46987951807228917,0.0,0.6024096385542169,0.0,0.43373493975903615,0.0,0.4436057482943824,2.6899462463893387e-67,8.022464041219356e-13,0.0,44,1.6483657162948487e-06,0.5190942247174015,5.493593926075846e-05,0.04207221791148186,0.0,132,1.6483656705484089e-06,0.5190942250814853,6.989317421921696e-05,0.1262356070595187
0.0,0.46987951807228917,0.0,0.6024096385542169,0.0,0.43373493975903615,0.0,0.4438960661924808,9.576546302925101e-67,1.8943805672725552e-12,0.0,52,2.2533406182113913e-06,0.5190066537996901,7.406683289445937e-05,0.04167503863573074,0.0,0.11599999999999999,2.253340555083716e-06,0.5190066541884272,9.329711111179088e-05,0.1253585919014287
0.0,0.46987951807228917,0.0,0.6024096385542169,0.0,0.43373493975903615,0.0,0.44346058934533317,3.384557013308589e-66,4.372030879595948e-12,0.0,52,3.0672678797529287e-06,0.5189196317387,9.941752796294168e-05,0.04128208011388779,0.0,0.08,3.0672677928812483e-06,0.5189196321514128,0.00012399487169695224,0.12448265799992496
0.0,0.46987951807228917,0.0,0.6024096385542169,0.0,0.43373493975903615,0.0,0.4436057482943824,1.1875798662116983e-65,9.861978975094203e-12,4,76,4.157491222089773e-06,0.5188331580076776,0.00013285847671795636,0.04089384526014328,0.0,136,4.157491102983668e-06,0.5188331584437078,0.00016408034677909086,0.12360813934977435
0.0,0.46987951807228917,0.0,0.6024096385542169,0.0,0.43373493975903615,0.0,0.4437509072434316,4.137860443708021e-65,2.1742971340103487e-11,0.0,68,5.611371078803953e-06,0.5187472319277996,0.00017676307470537722,0.04050984978675842,4,108,5.611370916600854e-06,0.5187472323865093,0.00021618234973113501,0.1227355291963585
0.0,0.46987951807228917,0.0,0.5903614457831325,0.0,0.43373493975903615,0.0,0.44258963565103787,1.4323271449662297e-64,4.6855183335652985e-11,4,52,7.54167747345387e-06,0.5186618526747341,0.0002341440413147211,0.040130436420440674,0.0,0.11199999999999999,7.541677253533925e-06,0.5186618531555048,0.00028360212887706374,0.12186505791492827
0.0,0.4819277108433735,0.0,0.5903614457831325,0.0,0.43373493975903615,0.0,0.4408477282624474,4.9314030141007146e-64,9.86941001204936e-11,8,52,1.00932634056871e-05,0.5185770192849991,0.00030878372490406036,0.03975532576441765,4,108,1.009326310864466e-05,0.5185770197872293,0.00037043992209709754,0.12099710292118729
0.0,0.4819277108433735,0.0,0.5903614457831325,0.0,0.43373493975903615,0.0,0.43983161561910294,1.6931922356037472e-63,2.0320360636832187e-10,4,48,1.3451272837442137e-05,0.518492730662116,0.0004054316086694598,0.039384447038173676,0.02,0.14400000000000002,1.3451272438106165e-05,0.518492731185223,0.00048179114426143626,0.12013196692378324
0.0,0.4819277108433735,0.0,0.5903614457831325,0.0,0.43373493975903615,0.0,0.43896066192480765,5.832762173189354e-63,4.089698063726731e-10,16,0.036000000000000004,1.785117421323687e-05,0.5184089855825764,0.0005299850599840283,0.03901790827512741,4,0.07200000000000001,1.7851173679089542e-05,0.5184089861259955,0.0006239169728705418,0.11926991792321938
0.0,0.4819277108433735,0.0,0.5903614457831325,0.0,0.43373493975903615,0.0,0.4383800261286108,2.0409782574771477e-62,8.046088604277612e-10,16,0.08,2.3590949076172235e-05,0.5183257827016167,0.0006897702114656568,0.03865524381399155,16,136,2.3590948364699576e-05,0.5183257832647995,0.0008045159178423149,0.11841121179901243
0.0,0.4939759036144578,0.0,0.5903614457831325,0.0,0.43373493975903615,0.0,0.437799390332414,7.4177611450167545e-62,1.5474887353662684e-09,0.02,0.036000000000000004,3.1045804807698293e-05,0.5182431205588054,0.0008937817183323205,0.038297127932310104,16,0.1,3.104580386492585e-05,0.51824312114122,0.0010329448579995996,0.11755614821319675
0.0,0.4939759036144578,0.0,0.5903614457831325,0.0,0.43373493975903615,0.0,0.43707359558716796,2.8920652352222273e-61,2.9096187313345546e-09,0.02,0.04,4.068581955841456e-05,0.5181609975834506,0.0011530723422765732,0.037942904978990555,8,0.1,4.068581831454074e-05,0.5181609981845818,0.0013205838833785356,0.11670495014331911
0.0,0.4939759036144578,0.0,0.5903614457831325,0.0,0.43373493975903615,0.0,0.43605748294382346,1.248001903832337e-60,5.348461517098481e-09,24,48,5.309696437697572e-05,0.5180794120998319,0.0014810548163950443,0.03759293258190155,8,92,5.3096962743056434e-05,0.5180794127191792,0.0016811121453930897,0.11585780906518346
0.0,0.4939759036144578,0.0,0.5783132530120482,0.0,0.43373493975903615,0.0,0.43344462186093774,6.014912552720005e-60,9.612267272396911e-09,0.036000000000000004,76,6.900598037963904e-05,0.5179983623322552,0.0018940301379188895,0.03724679350852966,4,124,6.900597824356984e-05,0.5179983629693341,0.002130987157743027,0.11501499436938746
0.0,0.4819277108433735,0.0,0.5783132530120482,0.0,0.43373493975903615,0.0,0.43228335026854403,3.1665947314280803e-59,1.6890743513651562e-08,0.036000000000000004,64,8.930961502780568e-05,0.5179178464099439,0.002411545254290104,0.03690490871667862,24,92,8.930961224783474e-05,0.5179178470642843,0.0026897551514009697,0.11417659145768194
0.0,0.4939759036144578,0.0,0.5783132530120482,0.0,0.43373493975903615,0.0,0.4318478734213964,1.7531598578244845e-58,2.9021607755538338e-08,0.027999999999999997,0.04,0.00011510873832686584,0.517837862371763,0.003057091496884823,0.036566633731126785,44,108,0.00011510873472591532,0.5178378630429089,0.0033806877504804684,0.11334291632132629
0.0,0.4939759036144578,0.0,0.5783132530120482,0.0,0.43373493975903615,0.0,0.4312672376251996,9.869248722094043e-58,4.8760703165494704e-08,44,0.036000000000000004,0.00014774786374956335,0.517758408170783,0.0038584922440350056,0.03623254597187042,0.04,88,0.0001477478591067458,0.5177584088582928,0.004231080677640827,0.11251401652281617
0.0,0.4939759036144578,0.0,0.5783132530120482,0.0,0.43373493975903615,0.0,0.4317027144723472,5.525819689343809e-57,8.011663598988736e-08,64,0.05999999999999999,0.00018886058623656006,0.5176794816786894,0.004848802462220192,0.035902105271816254,48,0.13999999999999999,0.0001888605802779199,0.5176794823821346,0.005273077667019885,0.11169010256771222
0.0,0.4939759036144578,0.0,0.5783132530120482,0.0,0.43373493975903615,0.0,0.4321381913194948,3.0398505207674296e-56,1.2873921888820541e-07,0.027999999999999997,0.036000000000000004,0.0002404214168595844,0.5176010806900387,0.0060666827484965324,0.03557547181844711,44,104,0.0002404214092473727,0.5176010814090037,0.006543914164718048,0.1108713491113012
0.0,0.4819277108433735,0.0,0.5783132530120482,0.0,0.43373493975903615,0.0,0.43402525765713457,1.633094724373699e-55,2.0233388035601624e-07,0.05999999999999999,48,0.00030480443653119194,0.517523202926366,0.0075575197115540504,0.03525276109576225,0.055999999999999994,96,0.0003048044268511254,0.5175232036604489,0.008086910809712017,0.11005780457087658
0.0,0.4819277108433735,0.0,0.5783132530120482,0.0,0.43373493975903615,0.0,0.4344607345042822,8.544682538834817e-55,3.110522923018e-07,76,0.036000000000000004,0.0003848491054288493,0.517445846040153,0.009373743087053299,0.03493360057473183,44,0.11199999999999999,0.00038484909317609123,0.517445846788963,0.009951689879716407,0.10924968747260683
0.0,0.4819277108433735,0.0,0.5783132530120482,0.0,0.43373493975903615,0.0,0.43358978080998695,4.3499100064002634e-54,4.6778514520631753e-07,0.11199999999999999,44,0.0004839334466628792,0.517369007618649,0.011575962416827679,0.034618258476257324,0.05999999999999999,92,0.0004839334312249609,0.5173690083818084,0.012195065249855568,0.10844701636266683
0.0,0.4819277108433735,0.0,0.5783132530120482,0.0,0.43373493975903615,0.0,0.43388009870808536,2.154332519060909e-53,6.882606642007183e-07,0.11199999999999999,48,0.0006060546686566491,0.5172926851875648,0.014233559370040894,0.03430633619427681,64,76,0.0006060546492952263,0.5172926859647067,0.014881555058448372,0.10764989359461898
0.0,0.4939759036144578,0.0,0.5783132530120482,0.0,0.43373493975903615,0.0,0.43344462186093774,1.0382945763950829e-52,9.908384097263856e-07,96,0.055999999999999994,0.0007559170979322613,0.517216876214625,0.01742544025182724,0.03399830684065819,0.08,108,0.0007559170737613584,0.5172168770053942,0.018083871604502647,0.10685851366563842
0.0,0.4939759036144578,0.0,0.5783132530120482,0.0,0.43373493975903615,0.0,0.4331543039628393,4.872039621373757e-52,1.3958895374935332e-06,124,44,0.0009390270606621058,0.5171415781129982,0.021240772679448128,0.033693499863147736,0.07200000000000001,84,0.0009390270306251918,0.5171415789170511,0.021883471751895926,0.10607287648864852
0.0,0.4939759036144578,0.0,0.5783132530120482,0.0,0.43373493975903615,0.0,0.4331543039628393,2.226998626574253e-51,1.924678936511548e-06,128,76,0.0011617940769603138,0.5170667882446031,0.02577952668070793,0.03339249640703201,0.11999999999999998,0.05999999999999999,0.0011617940398048017,0.5170667890616061,0.026370976886903926,0.10529308016267935
0.0,0.4939759036144578,0.0,0.5783132530120482,0.0,0.43373493975903615,0.0,0.4330091450137901,9.921762212199738e-51,2.597715836896719e-06,172,0.027999999999999997,0.0014316374175231614,0.5169925039232881,0.031153010204434395,0.03309475630521774,128,64,0.001431637371772423,0.5169925047529177,0.03164634315657115,0.10451919210217936
0.0,0.4939759036144578,0.0,0.5783132530120482,0.0,0.43373493975903615,0.0,0.4328639860647409,4.310721544553565e-50,3.4326169655873873e-06,192,0.04,0.0017570967209361785,0.5169187224178992,0.037484124302864075,0.03280043229460716,88,96,0.0017570966648591544,0.5169187232598422,0.03781907373211293,0.1037512694574691
0.0,0.4939759036144578,0.0,0.5903614457831325,0.0,0.42168674698795183,0.0,0.43039628393090434,1.8273498208134614e-49,4.441622797016209e-06,0.23199999999999998,0.05999999999999999,0.0021479449869816203,0.5168454409552293,0.04490762948989868,0.032509639859199524,124,0.11999999999999998,0.0021479449185615594,0.5168454418091823,0.04500814931724981,0.10298936615139086
0.0,0.4939759036144578,0.0,0.5903614457831325,0.0,0.42168674698795183,0.0,0.4298156481347075,7.561452964107966e-49,5.629008385882317e-06,0.22399999999999998,44,0.0026153018543010123,0.5167726567228604,0.05356978997588158,0.0322219654917717,156,0.08,0.002615301771201229,0.51677265758853,0.053341740873617344,0.10223349085327472
0.0,0.4939759036144578,0.0,0.5903614457831325,0.0,0.42168674698795183,0.0,0.4295253302366091,3.055510703884146e-48,6.988715449546268e-06,248,0.04,0.00317174465002959,0.5167003668718982,0.0636281743645668,0.03193782642483711,176,88,0.0031717445495598787,0.5167003677489991,0.0629566004508995,0.10148378650498525
0.0,0.4939759036144578,0.0,0.5903614457831325,0.0,0.42168674698795183,0.0,0.428799535491363,1.2062076186058633e-47,8.502579437713598e-06,212,0.027999999999999997,0.0038314142774491453,0.5166285685196009,0.07525084912776947,0.03165668621659279,0.22799999999999998,84,0.0038314141565307562,0.516628569407857,0.07399744968146077,0.10074016418722619
0.0,0.4939759036144578,0.0,0.5903614457831325,0.0,0.42168674698795183,0.0,0.4285092175932646,4.653355298629812e-47,1.0139515018769973e-05,0.40800000000000003,48,0.00461011260068734,0.5165572587519073,0.0886155515909195,0.031379010528326035,272,132,0.004610112455818232,0.5165572596510516,0.0866158826282851,0.10000273240463478
0.012048192771084338,0.4939759036144578,0.0,0.5903614457831325,0.0,0.42168674698795183,0.0,0.4282188996951662,1.754865489415463e-46,1.1855945249994448e-05,0.42,0.027999999999999997,0.005525387610793152,0.5164864346258713,0.10390695184469223,0.031104283407330513,252,96,0.005525387438015147,0.516486435535645,0.10096786907559609,0.09927146259303692
0.012048192771084338,0.4939759036144578,0.0,0.5783132530120482,0.0,0.42168674698795183,0.0010161126433444621,0.4282188996951662,6.4708847355295944e-46,1.3597616536464852e-05,492,44,0.006596602334766763,0.5164160931719979,0.12131646275520325,0.030832916498184204,308,84,0.006596602129634485,0.51641609409215,0.11721374110727967,0.09854644036692979
0.012048192771084338,0.5060240963855421,0.0,0.5783132530120482,0.0,0.42168674698795183,0.0024677021338365512,0.428073740746117,2.3335389622761412e-45,1.5302751316337293e-05,428,48,0.007844983199323363,0.516346231396488,0.14103880524635315,0.030564498156309128,292,0.07200000000000001,0.007844982956876542,0.5163462323267755,0.13551458341553113,0.09782762287996752
0.012048192771084338,0.4939759036144578,0.0,0.5903614457831325,0.0,0.42168674698795183,0.003628973726230222,0.4285092175932646,8.231273630990963e-45,1.690628437500674e-05,484,32,0.009293643405936802,0.516276846283396,0.16326922178268433,0.030299155041575432,384,108,0.009293643120677937,0.5162768472235841,0.15603036243997512,0.09711502362380547
0.012048192771084338,0.4939759036144578,0.0,0.5903614457831325,0.0,0.42168674698795183,0.0058063579619683555,0.4290898533894615,2.840317328556043e-44,1.8344745267961926e-05,504,0.04,0.010967576834391521,0.5162079347967035,0.1882002055644989,0.030036883428692818,404,0.07200000000000001,0.010967576500268535,0.5162079357465642,0.17891664734276194,0.09640868595572483
0.012048192771084338,0.4939759036144578,0.0,0.5903614457831325,0.0,0.42168674698795183,0.0071127885034112355,0.4296704891856583,9.588217781859038e-44,1.956122586854736e-05,0.5479999999999999,68,0.012893618088683848,0.5161394938823057,0.21601785719394684,0.02977754734456539,344,52,0.012893617699080491,0.516139494841618,0.2043214468556979,0.09570858279772274
0.012048192771084338,0.4819277108433735,0.0,0.5903614457831325,0.0,0.42168674698795183,0.008709536942952532,0.4295253302366091,3.1664789967272473e-43,2.0509835832460688e-05,608,32,0.015100364549312656,0.5160715204699198,0.24689719080924988,0.02952120080590248,0.4,96,0.015100364097048147,0.5160715214384705,0.23238172397583787,0.09501467676325813
0.012048192771084338,0.4819277108433735,0.012048192771084338,0.5903614457831325,0.0,0.42168674698795183,0.010596603280592249,0.4296704891856583,1.0229361783527611e-42,2.115910994104908e-05,612,0.036000000000000004,0.017618056713724073,0.5160040114749176,0.2809983491897583,0.029267553240060806,536,92,0.01761805619106314,0.5160040124524993,0.26321959529708905,0.09432700910283275
0.024096385542168676,0.4819277108433735,0.012048192771084338,0.5903614457831325,0.0,0.42168674698795183,0.01291914646537959,0.4299608070837567,3.232083189802546e-42,2.149397997064373e-05,0.8,32,0.02047841370117838,0.5159369638000786,0.31846117973327637,0.029016992077231407,524,0.07200000000000001,0.020478413099851038,0.5159369647864911,0.2969383287457965,0.09364554893186972
0.024096385542168676,0.46987951807228917,0.012048192771084338,0.5903614457831325,0.0,0.42168674698795183,0.01437073595587168,0.43097691972710117,9.985342828308527e-42,2.1516131981202946e-05,752,76,0.023714421572824357,0.5158703743372767,0.35940021276474,0.028769245371222496,0.58,76,0.023714420884061293,0.5158703753323257,0.3336181899238908,0.09297030334025505
0.024096385542168676,0.46987951807228917,0.024096385542168676,0.5903614457831325,0.012048192771084338,0.42168674698795183,0.016402961242560604,0.4314123965742488,3.015219474120985e-41,2.1242798267095964e-05,0.7839999999999999,52,0.02736007306874541,0.5158042399690895,0.40390002727508545,0.028524406254291534,568,76,0.02736007228332467,0.5158042409725875,0.3733123923379417,0.09230124309879831
0.024096385542168676,0.46987951807228917,0.03614457831325301,0.5903614457831325,0.012048192771084338,0.42168674698795183,0.018870663376397156,0.43097691972710117,8.89423686676033e-41,2.0704239821700554e-05,864,32,0.03145005847985255,0.5157385575703475,0.4520098567008972,0.02828224003314972,632,84,0.0314500575881628,0.5157385585821121,0.41604318997594253,0.09163830868853833
0.03614457831325301,0.46987951807228917,0.03614457831325301,0.5903614457831325,0.012048192771084338,0.42168674698795183,0.022209319204528958,0.4319930323704456,2.5609299229348487e-40,1.9940325257095104e-05,0.8160000000000001,84,0.036019408634392014,0.5156733240096112,0.5037385821342468,0.028042716905474663,688,68,0.03601940762650825,0.5156733250294668,0.46179787389196114,0.0909815653111742
0.03614457831325301,0.46987951807228917,0.03614457831325301,0.5903614457831325,0.012048192771084338,0.42168674698795183,0.02583829293075918,0.4331543039628393,7.189948171412534e-40,1.899668493454687e-05,0.9239999999999999,52,0.04110309235874489,0.5156085361505902,0.5590503215789795,0.02780604362487793,0.7080000000000001,0.07200000000000001,0.041103091224522416,0.5156085371783656,0.510525394254568,0.09033093911866899
0.03614457831325301,0.46987951807228917,0.04819277108433735,0.5903614457831325,0.012048192771084338,0.42168674698795183,0.029031789809841776,0.43373493975903615,1.9654285235455976e-39,1.7920911003499462e-05,852,0.04,0.046735572234444966,0.5155441908534957,0.6178610920906067,0.027571845799684525,724,0.055999999999999994,0.04673557096362519,0.515544191889026,0.5621336425949044,0.08968637853695247
0.04819277108433735,0.46987951807228917,0.060240963855421686,0.5903614457831325,0.012048192771084338,0.42168674698795183,0.03178980984177675,0.4348962113514298,5.220381886594192e-39,1.6759197447036023e-05,988,44,0.05295032397476132,0.5154802849763407,0.6800342798233032,0.027340369299054146,0.7799999999999999,96,0.05295032255709338,0.5154802860194662,0.6164862330019234,0.08904786663835529
0.04819277108433735,0.46987951807228917,0.08433734939759036,0.5903614457831325,0.012048192771084338,0.42168674698795183,0.035999419364203804,0.435041370300479,1.343340455632678e-38,1.5553692505942962e-05,1.1119999999999999,0.027999999999999997,0.05977932623552311,0.5154168153761782,0.7453782558441162,0.02711140364408493,0.8240000000000001,68,0.05977932466089843,0.5154168164267439,0.6734015207883678,0.08841543362038977
0.04819277108433735,0.46987951807228917,0.0963855421686747,0.5903614457831325,0.012048192771084338,0.42168674698795183,0.039338075192335606,0.43591232399477425,3.3344184355396184e-38,1.4340696956938181e-05,1.1199999999999999,0.036000000000000004,0.06725252910204854,0.5153537789102854,0.813646137714386,0.026885084807872772,868,76,0.06725252736064521,0.5153537799681416,0.7326514165916245,0.08778895461006339
0.04819277108433735,0.46987951807228917,0.0963855421686747,0.5903614457831325,0.012048192771084338,0.42168674698795183,0.043692843663811876,0.4375090724343156,7.929923822196831e-38,1.3149711609927728e-05,1192,0.036000000000000004,0.07539731080035011,0.5152911724372974,0.8845334053039551,0.026661336421966553,0.9440000000000001,0.08,0.07539730888278688,0.5152911735022988,0.7939612256638796,0.08716847068679341
0.04819277108433735,0.46987951807228917,0.12048192771084337,0.5903614457831325,0.024096385542168676,0.42168674698795183,0.0506604732181739,0.4376542313833648,1.7866904173017898e-37,1.200323512484669e-05,1184,24,0.08423793330902499,0.515228992818286,0.9576793313026428,0.026440070942044258,0.9079999999999999,48,0.08423793120652248,0.5152289938902922,0.8570104888293768,0.08655393064016735
0.060240963855421686,0.46987951807228917,0.12048192771084337,0.5903614457831325,0.024096385542168676,0.42168674698795183,0.05704746697633909,0.4380897082305124,3.7357354491172795e-37,1.0917148716371727e-05,1268,0.036000000000000004,0.09379500844322641,0.5151672369177911,1.032668948173523,0.026221316307783127,0.8160000000000001,68,0.09379500614776945,0.5151672379966669,0.9214350923290178,0.08594525267964369
0.08433734939759036,0.46987951807228917,0.13253012048192772,0.5903614457831325,0.03614457831325301,0.42168674698795183,0.06604732181739004,0.43867034402670924,6.931708055682648e-37,9.901498338793502e-06,1276,52,0.10408498659334206,0.5151059016048047,1.1090359687805176,0.026004888117313385,1052,88,0.10408498409784415,0.5151059026904177,0.9868302320749357,0.08534244735233011
0.08433734939759036,0.46987951807228917,0.13253012048192772,0.5903614457831325,0.04819277108433735,0.42168674698795183,0.07374074611699812,0.43939613877195527,1.001888681815053e-36,8.96149140761082e-06,1248,44,0.11511968058531774,0.5150449837537013,1.1862677335739136,0.025790847837924957,1.1400000000000001,48,0.11511967788377928,0.5150449848459248,1.052754538189835,0.08474542720785015
0.08433734939759036,0.46987951807228917,0.14457831325301204,0.5903614457831325,0.07228915662650602,0.42168674698795183,0.08419219044854115,0.44026709246625056,-6.828816872368871e-40,8.098553966995322e-06,1.2999999999999998,48,0.12690583705345534,0.5149844802451238,1.2638105154037476,0.025579111650586128,1188,0.05999999999999999,0.12690583414111592,0.5149844813438345,1.1187343991093048,0.08415421388405335
0.0963855421686747,0.46987951807228917,0.14457831325301204,0.5903614457831325,0.07228915662650602,0.42168674698795183,0.09377268108578894,0.441283205109595,-1.910333443826218e-39,7.311334497606115e-06,1.3039999999999998,0.02,0.1394447672585652,0.5149243879667997,1.3410778045654297,0.025369960814714432,1.0959999999999999,0.08,0.1394447641320433,0.514924389071878,1.1842730363726672,0.0835687204813108
0.12048192771084337,0.46987951807228917,0.14457831325301204,0.5903614457831325,0.08433734939759036,0.42168674698795183,0.10219190013064305,0.4427347946000871,-5.269175097240356e-39,6.59658273682858e-06,1.3599999999999999,0.027999999999999997,0.15273204843670535,0.5148647038142646,1.4174524545669556,0.025162870064377785,1.1440000000000001,64,0.1527320450941226,0.5148647049255954,1.248849611400309,0.08298889565211533
0.13253012048192772,0.46987951807228917,0.14457831325301204,0.5903614457831325,0.08433734939759036,0.42168674698795183,0.11075627812454637,0.4428799535491363,-1.4336352480771158e-38,5.949869150034707e-06,1.3559999999999999,48,0.16675730553355284,0.51480542469141,1.4923053979873657,0.024958185851573944,1.1480000000000001,0.08,0.1667573019746391,0.5148054258088812,1.3119364584178297,0.08241470132847661
0.13253012048192772,0.46987951807228917,0.1566265060240964,0.5903614457831325,0.08433734939759036,0.42168674698795183,0.12280447089563072,0.4437509072434316,-3.8491138069976154e-38,5.36613936463727e-06,1384,0.027999999999999997,0.18150408158925413,0.5147465475106362,1.5649988651275635,0.024755876511335373,1.2,0.055999999999999994,0.18150407781542993,0.5147465486341402,1.3730016528378826,0.08184611119606552
0.14457831325301204,0.46987951807228917,0.1686746987951807,0.5903614457831325,0.0963855421686747,0.42168674698795183,0.13601393525910874,0.44404122514153,-1.0201126037482788e-37,4.8401168997171574e-06,1.52,48,0.19694980312628146,0.514688069192129,1.6348979473114014,0.024555625393986702,1.1440000000000001,76,0.19694979914071484,0.514688070321561,1.4315189624608884,0.08128294976201267
0.1686746987951807,0.4819277108433735,0.20481927710843373,0.5903614457831325,0.10843373493975904,0.42168674698795183,0.14893308172448833,0.4446218609377268,-2.6694105721598205e-37,4.366577839085164e-06,1384,0.04,0.21306584471057383,0.5146299866610703,1.7013806104660034,0.02435760758817196,1216,68,0.21306584051820887,0.5146299877963294,1.4869758399496282,0.08072524646877072
0.1927710843373494,0.4819277108433735,0.20481927710843373,0.5903614457831325,0.10843373493975904,0.42168674698795183,0.1615619102917695,0.44505733778487444,-6.898714757304918e-37,3.94052459039949e-06,1436,32,0.22981769446908684,0.5145722968401484,1.763850212097168,0.024161752313375473,1488,64,0.2298176900766429,0.5145722979811366,1.5388829235538437,0.08017281566769872
0.24096385542168675,0.4819277108433735,0.25301204819277107,0.5903614457831325,0.1686746987951807,0.42168674698795183,0.17883582522862534,0.44534765568297285,-1.761154779822685e-36,3.557284798374935e-06,1544,24,0.24716521983016554,0.5145149966315121,1.8217440843582153,0.023968026041984558,1396,0.05999999999999999,0.24716521524610552,0.514514997778134,1.5867817599233653,0.07962545652791347
0.26506024096385544,0.4819277108433735,0.2891566265060241,0.5903614457831325,0.1927710843373494,0.42168674698795183,0.19364203803164465,0.4465089272753665,-4.442072545922236e-36,3.2125578647886406e-06,1516,0.02,0.2650630301897862,0.5144580828756445,1.8745441436767578,0.023776331916451454,1384,52,0.2650630254242541,0.5144580840278083,1.6302535400385623,0.07908298592067971
0.26506024096385544,0.4819277108433735,0.3253012048192771,0.5903614457831325,0.20481927710843373,0.42168674698795183,0.20656118449702424,0.447525039918711,-1.1071531009478026e-35,2.9024269099017035e-06,1.52,0.04,0.2834609306836998,0.5144015522610792,1.9217846393585205,0.0235868189483881,1388,32,0.28346092574842735,0.5144015534186956,1.6689261827075148,0.0785449526818047
0.30120481927710846,0.4819277108433735,0.3253012048192771,0.5903614457831325,0.21686746987951808,0.42168674698795183,0.2218028741471912,0.4473798809696618,-2.7272786204475086e-35,2.623349441455072e-06,1.3719999999999999,48,0.30230445885033363,0.5143454011322302,1.9630625247955322,0.023399464786052704,1412,0.036000000000000004,0.3023044537585195,0.5143454022952124,1.7024808239246019,0.07801086724734252
0.30120481927710846,0.4819277108433735,0.3493975903614458,0.5903614457831325,0.26506024096385544,0.42168674698795183,0.23428654376542313,0.4476701988677602,-6.640707092144961e-35,2.3721360393334575e-06,1508,0.036000000000000004,0.32153549378615487,0.5142896250918688,1.9980428218841553,0.023214038461446762,1436,0.05999999999999999,0.32153548855231545,0.5142896262601304,1.730657024392026,0.07747991987031995
0.30120481927710846,0.4819277108433735,0.3855421686746988,0.5903614457831325,0.27710843373493976,0.42168674698795183,0.25054434605893455,0.4476701988677602,-1.5985228548483139e-34,2.1459232267052128e-06,1452,0.04,0.34109292550124315,0.5142342182012658,2.0264644622802734,0.023030564188957214,1256,0.055999999999999994,0.3410929201410403,0.5142342193747214,1.753257554023186,0.0769508957024634
0.3253012048192771,0.4819277108433735,0.40963855421686746,0.5783132530120482,0.2891566265060241,0.42168674698795183,0.2666569894033967,0.44868631151110466,-3.804478971652939e-34,1.942144394587915e-06,1492,32,0.3609133706448715,0.5141791714144787,2.048142194747925,0.0228491872549057,1348,0.027999999999999997,0.3609133651749218,0.5141791725930387,1.7701518121642303,0.07642216483887301
0.3493975903614458,0.4819277108433735,0.42168674698795183,0.5783132530120482,0.2891566265060241,0.42168674698795183,0.2840760632893018,0.4491217883582523,-8.953518228312662e-34,1.7585010471147e-06,1452,24,0.3809319196423757,0.5141244695968983,2.0629725456237793,0.022669704630970955,1428,0.05999999999999999,0.38093191408004146,0.514124470780467,1.7812756577859543,0.07589136786907728
0.37349397590361444,0.4819277108433735,0.4457831325301205,0.5783132530120482,0.2891566265060241,0.42168674698795183,0.30672085934097837,0.4499927420525475,-2.0838142640660236e-33,1.592935585273903e-06,1.5759999999999998,0.027999999999999997,0.4010828996032149,0.514070086003844,2.0709335803985596,0.022492073476314545,1.3679999999999999,0.036000000000000004,0.401082893966386,0.5140700871923082,1.7866340703051247,0.0753551577027332
0.3855421686746988,0.4939759036144578,0.4939759036144578,0.5783132530120482,0.3253012048192771,0.42168674698795183,0.32776890695311367,0.45028305995064594,-4.7966142494219446e-33,1.4436061962036996e-06,1344,0.02,0.42130063714637384,0.5140159723394213,2.0720791816711426,0.022316358983516693,1.38,32,0.4213006314532415,0.5140159735326382,1.7862989358917434,0.07480922370932708
0.43373493975903615,0.4939759036144578,0.5180722891566265,0.5903614457831325,0.3373493975903614,0.42168674698795183,0.34736536507475685,0.45129917259399044,-1.0920923286816754e-32,1.3088640324044255e-06,1336,0.027999999999999997,0.4415202055454097,0.5139620413622337,2.066542625427246,0.022142328321933746,1276,68,0.441520199814241,0.5139620425600053,1.7804056056855142,0.07424767627805468
0.43373493975903615,0.4939759036144578,0.5421686746987951,0.5903614457831325,0.3373493975903614,0.42168674698795183,0.3676876179416461,0.45158949049208885,-2.4596312690938294e-32,1.1872326569260824e-06,1.3559999999999999,24,0.4616781413059035,0.5139081373223953,2.0545296669006348,0.021970275789499283,1.3079999999999998,68,0.461678135554818,0.513908138524433,1.7691519167801275,0.07366296231320214
0.4578313253012048,0.4939759036144578,0.5783132530120482,0.5903614457831325,0.3373493975903614,0.40963855421686746,0.385687327623748,0.4524604441863841,-5.480229307424782e-32,1.0773896158861339e-06,1.4160000000000001,24,0.48171311642000864,0.5138539871854934,2.036311626434326,0.02179979346692562,1316,52,0.4817131106667649,0.5138539883913569,1.7527912901043656,0.07304555502178395
0.4819277108433735,0.4939759036144578,0.5903614457831325,0.5903614457831325,0.3493975903614458,0.40963855421686746,0.4054289446944404,0.4524604441863841,-1.2080250696490198e-31,9.78149966696589e-07,1324,0.02,0.501566554048101,0.513799122563694,2.0122225284576416,0.021630676463246346,1.2999999999999998,0.055999999999999994,0.5015665483098937,0.5137991237727064,1.7316269722665956,0.07238352933164643
0.5060240963855421,0.4939759036144578,0.6024096385542169,0.5903614457831325,0.3855421686746988,0.42168674698795183,0.42778342284801857,0.4526056031354333,-2.6346835662169416e-31,8.884515625431585e-07,1.38,0.04,0.5211831771950128,0.5137427586011577,1.9826456308364868,0.02146271802484989,1384,52,0.5211831714882891,0.5137427598122801,1.7060061011072767,0.07166268294923196
0.5542168674698795,0.4939759036144578,0.6265060240963856,0.5903614457831325,0.40963855421686746,0.42168674698795183,0.44825083466395704,0.45391203367687616,-5.685635425386338e-31,8.073419077955812e-07,1.3079999999999998,0.04,0.5405114820068028,0.5136836120400098,1.9480113983154297,0.02129543386399746,1.38,0.05999999999999999,0.5405114763470983,0.5136836132516661,1.6763126567855757,0.07086624262429438
0.5662650602409639,0.4939759036144578,0.6385542168674698,0.5903614457831325,0.42168674698795183,0.42168674698795183,0.46349252431412397,0.45420235157497457,-1.2140776489191015e-30,7.339664001853479e-07,1436,0.036000000000000004,0.5595041295354838,0.5136196369346889,1.9087847471237183,0.021128147840499878,1324,48,0.5595041239372814,0.5136196381445416,1.6429588474025152,0.06997515606034904
0.5662650602409639,0.4939759036144578,0.6506024096385542,0.5903614457831325,0.4819277108433735,0.42168674698795183,0.4803309624038322,0.4543475105240238,-2.5653423534661727e-30,6.675577939879588e-07,1204,24,0.578118252122444,0.513547653997604,1.8654565811157227,0.020959695801138878,1256,0.036000000000000004,0.5781182465990583,0.5135476552022622,1.6063783711794068,0.0689683795109492
0.5662650602409639,0.4939759036144578,0.6506024096385542,0.5903614457831325,0.5060240963855421,0.43373493975903615,0.4974597183916388,0.4553636231673683,-5.363948489355847e-30,6.074267258249395e-07,1228,0.036000000000000004,0.5963156728556347,0.5134628497774683,1.818533182144165,0.020788688212633133,1.24,48,0.5963156674191212,0.5134628509721489,1.567016563134972,0.0678233351227888
0.5783132530120482,0.4939759036144578,0.6746987951807228,0.5903614457831325,0.5060240963855421,0.4457831325301205,0.5140078385832486,0.4552184642183191,-1.1098617051989278e-29,5.529531672966281e-07,1.28,0.04,0.6140630387838454,0.5133581265468442,1.768532156944275,0.020612509921193123,1256,0.04,0.614063033444939,0.5133581277249883,1.5253264743070643,0.06651709001926036
0.6024096385542169,0.4939759036144578,0.7108433734939759,0.5903614457831325,0.5421686746987951,0.4578313253012048,0.5291043692843663,0.4553636231673683,-2.2724550713486244e-29,5.035786751861164e-07,1072,0.036000000000000004,0.631331870653233,0.5132232947271373,1.7159680128097534,0.020428366959095,1288,68,0.6313318654213111,0.5132232958800248,1.4817566106602489,0.06502725943111215
0.6144578313253012,0.4939759036144578,0.7108433734939759,0.5903614457831325,0.5421686746987951,0.4578313253012048,0.5450718536797794,0.4560894179126143,-4.60419794001261e-29,4.587993381699289e-07,1.22,0.04,0.6480985338057742,0.5130441183539787,1.6613476276397705,0.020231788977980614,1064,44,0.6480985286888473,0.5130441194703855,1.4367468435231452,0.063333385185218
0.6265060240963856,0.4939759036144578,0.7108433734939759,0.5903614457831325,0.5662650602409639,0.4578313253012048,0.5598780664827987,0.45478298737117145,-9.230512176170969e-29,4.181593427432864e-07,1.0919999999999999,16,0.6643441364969442,0.5128012509594686,1.605161428451538,0.020017066970467567,1236,24,0.6643441315016688,0.5128012520254377,1.390721174368833,0.06141847050200573
0.6385542168674698,0.4939759036144578,0.7228915662650602,0.5903614457831325,0.5783132530120482,0.4457831325301205,0.571926259253883,0.45405719262592537,-1.8309716976453248e-28,3.8124511160878005e-07,1128,0.02,0.6800543632139074,0.5124691331707679,1.5478779077529907,0.019777240231633186,1.1119999999999999,32,0.6800543583456222,0.5124691341695743,1.3440831643628883,0.059270604338628435
0.6506024096385542,0.4939759036144578,0.7349397590361446,0.5903614457831325,0.5903614457831325,0.4457831325301205,0.5862969952097546,0.45333139788067933,-3.593189020352862e-28,3.476800104259409e-07,1256,4,0.6952192515826133,0.5120149609814655,1.489938497543335,0.01950378157198429,1048,0.036000000000000004,0.6952192468453953,0.5120149618938596,1.297210120750092,0.05688445855193584
0.6746987951807228,0.4939759036144578,0.7349397590361446,0.5903614457831325,0.6024096385542169,0.4457831325301205,0.6015386848599216,0.4530410799825809,-6.975326211456264e-28,3.1711966124933766e-07,1072,0.02,0.7098329221326455,0.511397869360221,1.431753158569336,0.019187025725841522,1048,16,0.7098329175293808,0.5113978701650227,1.2504496760450423,0.054262408486008606
0.6987951807228916,0.4939759036144578,0.7590361445783133,0.5903614457831325,0.6385542168674698,0.4457831325301205,0.6175061692553346,0.45202496733923647,-1.3392463517508178e-27,2.892479426010175e-07,1044,12,0.7238932705457093,0.5105685019307802,1.3736953735351562,0.018815744668245316,1.0919999999999999,0.04,0.7238932660781807,0.5105685026058728,1.2041173599941917,0.05141562178644424
0.6987951807228916,0.4939759036144578,0.7710843373493976,0.5903614457831325,0.6385542168674698,0.4457831325301205,0.6307156336188126,0.45129917259399044,-2.5425482420751404e-27,2.637737869792822e-07,968,16,0.7374016320622978,0.5094691452540807,1.3161029815673828,0.01837869919836521,1.0359999999999998,0.036000000000000004,0.737401627731281,0.5094691457777974,1.1584932385575826,0.04836440406087503
0.7469879518072289,0.4939759036144578,0.7831325301204819,0.5903614457831325,0.6385542168674698,0.4457831325301205,0.6427638263898969,0.45013790100159673,-4.771624133792545e-27,2.4042889719411153e-07,1.1039999999999999,24,0.7503624274865985,0.5080345879210298,1.2592742443084717,0.017864590510725975,1.06,0.036000000000000004,0.7503624232919652,0.50803458827387,1.1138219582482136,0.04513808028798862
0.7469879518072289,0.4819277108433735,0.7831325301204819,0.5903614457831325,0.6385542168674698,0.4457831325301205,0.6553926549571781,0.4470895630715634,-8.848895055851093e-27,2.1896648254304818e-07,936,4,0.7627827997456924,0.5061938153165129,1.2034680843353271,0.01726352609694004,1.0999999999999999,48,0.7627827956865191,0.5061938154830639,1.0703117751698448,0.0417742440809549
0.7469879518072289,0.46987951807228917,0.7831325301204819,0.5903614457831325,0.6506024096385542,0.4457831325301205,0.6665698940339672,0.4460734504282189,-1.620800780326484e-26,1.9916105391259986e-07,0.9599999999999999,0.02,0.7746722492653322,0.50387257065855,1.1489051580429077,0.016568155959248543,0.9520000000000001,24,0.7746722453400099,0.503872570629418,1.0281353796376065,0.03831738754175654
0.7590361445783133,0.4457831325301205,0.7951807228915663,0.5783132530120482,0.6626506024096386,0.4457831325301205,0.6773116562636087,0.4443315430396284,-2.93034601343912e-26,1.8080921559970875e-07,0.9119999999999999,24,0.7860422755648027,0.5009967082984678,1.0957683324813843,0.015774397179484367,804,0.027999999999999997,0.7860422717711456,0.500996708071989,0.9874297594645505,0.03481698223880353
0.7831325301204819,0.4457831325301205,0.8072289156626506,0.5783132530120482,0.6626506024096386,0.4457831325301205,0.6868921469008564,0.4415735230076934,-5.225244538051294e-26,1.6373126163204965e-07,0.7919999999999999,16,0.7969060314930878,0.4974961494005197,1.0442047119140625,0.014883085153996944,0.9199999999999999,0.027999999999999997,0.7969060278284376,0.4974961489840156,0.9483000887957617,0.03132523347860932
0.7951807228915663,0.43373493975903615,0.8192771084337349,0.5783132530120482,0.6626506024096386,0.4457831325301205,0.6977790680795471,0.4383800261286108,-9.179763734358196e-26,1.477732357868522e-07,0.9560000000000001,8,0.8072779954730536,0.4933091411834251,0.9943281412124634,0.013899859972298145,972,0.02,0.8072779919343801,0.4933091405937823,0.9108195075624017,0.027894600717489212
0.7951807228915663,0.43373493975903615,0.8433734939759037,0.5662650602409639,0.6746987951807228,0.4457831325301205,0.7079401945129917,0.43373493975903615,-1.5866249685740578e-25,1.328089882512984e-07,768,4,0.8171736660327377,0.4883864390702177,0.946221113204956,0.012836512178182602,0.8999999999999999,24,0.8171736626167302,0.48838643833366324,0.875032805123469,0.024575183361205576
0.7951807228915663,0.43373493975903615,0.8554216867469879,0.5301204819277109,0.7108433734939759,0.4457831325301205,0.7166497314559442,0.43010596603280593,-2.692713282950715e-25,1.1874167693548543e-07,832,8,0.8266092818225965,0.4826949943736398,0.8999386429786682,0.011709620244801044,808,0.02,0.8266092785257497,0.48269499352466055,0.8409590162234615,0.021412486218973185
0.8072289156626506,0.42168674698795183,0.8554216867469879,0.5301204819277109,0.7228915662650602,0.43373493975903615,0.7217302946726666,0.4264769923065757,-4.474959300874139e-25,1.055041613517993e-07,776,0.0,0.8356015692793524,0.4762207501449705,0.8555101156234741,0.01054100226610899,776,8,0.8356015660980398,0.4762207492244542,0.8085945647999354,0.01844538504905098
0.8072289156626506,0.42168674698795183,0.8674698795180723,0.5301204819277109,0.7349397590361446,0.43373493975903615,0.7302946726665699,0.4215415880389026,-7.253371412709912e-25,9.305782794344353e-08,732,0.0,0.8441675191297981,0.4689702264546467,0.8129443526268005,0.00935514084994793,888,16,0.8441675160603394,0.4689702255074279,0.7779155823700032,0.015704657083558556
0.8072289156626506,0.40963855421686746,0.8674698795180723,0.4939759036144578,0.7349397590361446,0.43373493975903615,0.7388590506604732,0.4182029322107708,-1.139710737122583e-24,8.138957358072574e-08,696,12,0.8523241920543145,0.4609707045890578,0.772229790687561,0.00817850325256586,0.7879999999999999,8,0.8523241890930302,0.460970703661133,0.7488815760889649,0.013212095968066965
0.8192771084337349,0.39759036144578314,0.8795180722891566,0.4819277108433735,0.7349397590361446,0.42168674698795183,0.7461169981129336,0.4138481637392945,-1.7188555344885307e-24,7.050693884291803e-08,744,0.0,0.8600885530662451,0.45226897857559867,0.7333406805992126,0.007037429604679346,0.7879999999999999,12,0.8600885502095033,0.4522689777113198,0.7214384444742414,0.010980254385215498
0.8192771084337349,0.3855421686746988,0.8795180722891566,0.46987951807228917,0.7349397590361446,0.42168674698795183,0.7562781245463783,0.40934823631876904,-2.444306814071746e-24,6.043167721792031e-08,0.6479999999999999,0.0,0.8674773335198553,0.44292880695396414,0.6962377429008484,0.005955898202955723,0.7080000000000001,8,0.8674773307641086,0.4429288061935145,0.6955208854503058,0.00901271039795174
0.8313253012048193,0.3614457831325301,0.891566265060241,0.4457831325301205,0.7349397590361446,0.42168674698795183,0.764407025693134,0.4055741036434896,-3.1593975889562412e-24,5.1192316830039886e-08,772,0.0,0.87450691914069,0.4330273414709506,0.6608723998069763,0.004954311065375805,644,12,0.8745069164825034,0.4330273408483519,0.6710551662693385,0.007304946901522087
0.8433734939759037,0.3614457831325301,0.891566265060241,0.4457831325301205,0.7469879518072289,0.42168674698795183,0.7744229931775294,0.4019451299172594,-3.366088809670235e-24,4.2816474254969705e-08,0.5559999999999999,0.0,0.8811932620769138,0.42265091025353574,0.6271875500679016,0.004048169124871492,0.7080000000000001,12,0.8811932595129861,0.42265090979534564,0.6479618990853521,0.005845531115218352
0.8433734939759037,0.3493975903614458,0.891566265060241,0.42168674698795183,0.7469879518072289,0.42168674698795183,0.7844389606619248,0.3984613151400784,-1.7962508751149905e-24,3.5323749036919594e-08,616,0.0,0.8875518146934003,0.4118905774143956,0.5951200723648071,0.0032474477775394917,636,0.0,0.8875518122205762,0.4118905771391583,0.6261573559620984,0.004617543308279219
0.8795180722891566,0.3253012048192771,0.891566265060241,0.42168674698795183,0.7710843373493976,0.39759036144578314,0.794309769197271,0.39454202351574974,4.4608861455845125e-24,2.8719974842772444e-08,608,4,0.8935974826630854,0.40083788618898614,0.5646061897277832,0.002556287217885256,664,4,0.8935974802783636,0.40083788610739,0.6055578585239442,0.0036001516370683466
0.8795180722891566,0.3253012048192771,0.891566265060241,0.40963855421686746,0.7831325301204819,0.39759036144578314,0.8031644650892727,0.3909130497895195,2.1686796026484297e-23,2.29934135065335e-08,612,0.0,0.899344594840878,0.3895811264033607,0.5355769395828247,0.0019736834801733494,612,4,0.899344592541411,0.38958112651897653,0.5860779711887613,0.0027701542697830543
0.891566265060241,0.3132530120481928,0.891566265060241,0.40963855421686746,0.8072289156626506,0.39759036144578314,0.8115836841341268,0.3869937581651909,6.288283536934254e-23,1.8113197386426805e-08,0.6,0.0,0.9048068874208899,0.37820236521016504,0.5079646110534668,0.0014940593391656876,612,12,0.9048068852039833,0.37820236552058806,0.5676342501751476,0.0021033928745540016
0.891566265060241,0.2891566265060241,0.891566265060241,0.40963855421686746,0.8072289156626506,0.39759036144578314,0.8182609957903905,0.3813325591522717,1.5414719479075628e-22,1.4030010486720812e-08,0.5760000000000001,0.0,0.9099974999635634,0.3667753625805377,0.4817010164260864,0.0011084675788879395,716,0.0,0.9099974978266683,0.3667753630787399,0.5501454771103699,0.0015759176268294777
0.927710843373494,0.27710843373493976,0.9397590361445783,0.40963855421686746,0.8192771084337349,0.39759036144578314,0.8245028305995065,0.3777035854260415,5.223100496941298e-22,1.0678705364419727e-08,0.52,0.0,0.9149289810208325,0.3553643797118152,0.4567202031612396,0.0008057577069848776,544,4,0.9149289789615377,0.35536438038752705,0.5335343543571865,0.0011649672229907342
0.927710843373494,0.27710843373493976,0.9397590361445783,0.39759036144578314,0.8192771084337349,0.39759036144578314,0.8301640296124256,0.37421977064886053,9.464204787849262e-22,7.982326022393238e-09,528,0.0,0.9196133012705672,0.3440237950813684,0.43295803666114807,0.0005736969760619104,0.54,0.0,0.9196132992865875,0.34402379592234694,0.517727676140982,0.0008496443513771549
0.9518072289156626,0.26506024096385544,0.9518072289156626,0.3855421686746988,0.8192771084337349,0.3855421686746988,0.8375671360139353,0.36870373058499056,1.7172428424741602e-21,5.856892526523438e-09,504,0.0,0.9240618722828693,0.3327983789369812,0.41035279631614685,0.0003999951877631247,0.45199999999999996,0.0,0.9240618703720349,0.3327983799300706,0.5026565623182513,0.000611344164873695
0.963855421686747,0.25301204819277107,0.9518072289156626,0.37349397590361444,0.8192771084337349,0.3855421686746988,0.8432283350268545,0.36217157787777615,3.1174179756539488e-21,4.216293536529747e-09,0.41200000000000003,0.0,0.9282855692682809,0.3217240453995714,0.38884609937667847,0.0002730275155045092,664,0.0,0.928285567428524,0.3217240465315089,0.4882573558499976,0.0004339549205226715
0.9759036144578314,0.24096385542168675,0.9518072289156626,0.3373493975903614,0.8192771084337349,0.3614457831325301,0.8510669182755117,0.35636521991580783,5.6575042481806826e-21,2.9767291964688525e-09,488,0.0,0.9322947563911397,0.3108288990584253,0.3683824837207794,0.0001824126811698079,0.6,0.0,0.9322947546204825,0.3108289003163937,0.4744715378272358,0.0003038821599272096
0.9759036144578314,0.2289156626506024,0.9518072289156626,0.3132530120481928,0.8192771084337349,0.3493975903614458,0.8571635941355784,0.3515749745971839,1.0256670585458743e-20,2.060298487371881e-09,0.39599999999999996,0.0,0.9360993134613366,0.30013441299762067,0.34890955686569214,0.0001192647177958861,512,0.0,0.9360993117578796,0.3001344143695723,0.4612457216718211,0.00020992202199757745
0.9759036144578314,0.21686746987951808,0.9518072289156626,0.30120481927710846,0.8192771084337349,0.3373493975903614,0.8628247931484976,0.34751052402380606,1.8563637390116198e-20,1.397517546131155e-09,0.40800000000000003,0.0,0.9397086630375676,0.28965660890057254,0.3303782641887665,7.629662286490202e-05,0.4799999999999999,0.0,0.9397086613994778,0.2896566103753738,0.44853147139864913,0.00014305507447762817
0.9759036144578314,0.21686746987951808,0.9518072289156626,0.30120481927710846,0.8192771084337349,0.3373493975903614,0.8690666279576136,0.34213964290898535,3.352408915859687e-20,9.287299818083739e-10,416,0.0,0.9431317971794324,0.27940714878653317,0.31274253129959106,4.7749581426614895e-05,544,0.0,0.9431317956049324,0.2794071503539807,0.43628538251820004,9.617044189818675e-05
0.9759036144578314,0.21686746987951808,0.9518072289156626,0.2891566265060241,0.8192771084337349,0.3253012048192771,0.8750181448686312,0.3367687617941646,6.037912712084837e-20,6.04517214064515e-10,0.44,0.0,0.9463773032706893,0.26939428524020925,0.2959592342376709,2.92306904157158e-05,536,0.0,0.9463773017580485,0.26939428689096556,0.42446855896235036,6.377869979714331e-05
0.9759036144578314,0.21686746987951808,0.9518072289156626,0.2891566265060241,0.8192771084337349,0.3253012048192771,0.8793729133401074,0.3331397880679344,1.0841388959959216e-19,3.853087848781911e-10,432,0.0,0.949453388499301,0.2596236482359562,0.27998802065849304,1.7501077309134416e-05,0.42,0.0,0.9494533870468276,0.25962364996144566,0.41304657735663014,4.172655157757161e-05
0.9759036144578314,0.20481927710843373,0.963855421686747,0.26506024096385544,0.8433734939759037,0.3253012048192771,0.8847437944549281,0.32980113223980256,1.9400514554698457e-19,2.4043333990420024e-10,352,0.0,0.9523679027205447,0.25009886972277173,0.26479119062423706,1.0246810234093573e-05,416,0.0,0.9523679013265778,0.25009887151506527,0.4019889725621778,2.6931533421046568e-05
0.9759036144578314,0.18072289156626506,0.963855421686747,0.26506024096385544,0.8554216867469879,0.30120481927710846,0.8898243576716505,0.3250108869211787,3.459071097233369e-19,1.4685186400242856e-10,368,0.0,0.9551283595474247,0.24082206185259888,0.2503332197666168,5.866453648195602e-06,428,0.0,0.9551283582103294,0.24082206370430645,0.39126908944205563,1.7148773141028763e-05
0.9759036144578314,0.18072289156626506,0.9759036144578314,0.25301204819277107,0.8554216867469879,0.30120481927710846,0.8940339671940775,0.31934968790825957,6.143744251450531e-19,8.77780070851486e-11,316,0.0,0.9577419556087401,0.23179417222507126,0.23658078908920288,3.283783144070185e-06,368,0.0,0.957741954326902,0.23179417412925157,0.38086350715201184,1.0773153211142405e-05
0.9879518072289156,0.1566265060240964,0.9879518072289156,0.25301204819277107,0.8554216867469879,0.30120481927710846,0.8973726230222093,0.31601103208012776,1.086830650357404e-18,5.133848901550664e-11,348,0.0,0.9602155879908845,0.22301524155290275,0.22350256145000458,1.7970263570532552e-06,0.45599999999999996,0.0,0.9602155867627074,0.22301524350299304,0.37075182357384745,6.677345150329662e-06
0.9879518072289156,0.13253012048192772,0.9879518072289156,0.25301204819277107,0.8674698795180723,0.2891566265060241,0.9010015967484395,0.31180142255770066,1.914646101412346e-18,2.9375724075464404e-11,256,0.0,0.9625558699367148,0.21448458760353936,0.21106892824172974,9.613371503292e-07,0.39599999999999996,0.0,0.9625558687606172,0.21448458959330474,0.3609163889058864,4.083504523190025e-06
0.9879518072289156,0.12048192771084337,0.9879518072289156,0.24096385542168675,0.8795180722891566,0.27710843373493976,0.9070982726085063,0.3077369719843228,3.358676491633776e-18,1.6442402994698568e-11,316,0.0,0.9647691449157892,0.20620093579020107,0.19925180077552795,5.026997769164154e-07,0.39199999999999996,0.0,0.9647691437902032,0.20620093781370039,0.3513419520701821,2.4640801797202898e-06
0.9879518072289156,0.10843373493975904,0.9879518072289156,0.2289156626506024,0.8795180722891566,0.27710843373493976,0.9115982000290318,0.303672521410945,5.866322840799454e-18,9.001466239055844e-12,312,0.0,0.9668614992072413,0.19816251261211437,0.1880246251821518,2.569392449913721e-07,364,0.0,0.9668614981306108,0.19816251466367799,0.3420150651088014,1.467174052854081e-06
0.9879518072289156,0.10843373493975904,1.0,0.20481927710843373,0.8795180722891566,0.26506024096385544,0.9153723327043112,0.30033386558281316,1.0201288772669508e-17,4.8194781498978045e-12,0.32,0.0,0.9688387731518444,0.19036711409139329,0.17736174166202545,1.2835340612582513e-07,424,0.0,0.9688387721226266,0.1903671161656117,0.33292434288664896,8.620739681144147e-07
0.9879518072289156,0.10843373493975904,1.0,0.20481927710843373,0.9036144578313253,0.26506024096385544,0.9192916243286399,0.2953984613151401,1.7660989122397957e-17,2.5233148903680558e-12,344,0.0,0.9707065712356486,0.18281215786169297,0.16723908483982086,6.266368046681237e-08,0.32399999999999995,0.0,0.9707065702523129,0.18281215995340924,0.3240598282462806,4.998702429093437e-07
0.9879518072289156,0.10843373493975904,1.0,0.20481927710843373,0.9036144578313253,0.25301204819277107,0.9236463928001162,0.2897372623022209,3.043901930319042e-17,1.2917444891513696e-12,256,0.0,0.9724702711659765,0.17549472479479647,0.15763340890407562,2.989758840499235e-08,0.32,0.0,0.9724702702270062,0.17549472689910303,0.31541280432355884,2.8605576148770017e-07
1.0,0.10843373493975904,1.0,0.1927710843373494,0.9156626506024096,0.24096385542168675,0.9281463202206416,0.2858179706778923,5.222648006548207e-17,6.465938895416912e-13,296,0.0,0.974135032093455,0.16841159399360872,0.14852209389209747,1.393959170314929e-08,336,0.0,0.9741350311973485,0.16841159610584583,0.3069756751453453,1.6156739555337034e-07
1.0,0.0963855421686747,1.0,0.18072289156626506,0.927710843373494,0.24096385542168675,0.9320656118449703,0.2810277253592684,8.920462035927635e-17,3.163025397157071e-13,256,0.0,0.9757058021226861,0.16155927352913063,0.13988414406776428,6.3508900360886855e-09,356,0.0,0.975705801267958,0.16155927564488515,0.29874204740342153,9.007109061931402e-08
1.0,0.0963855421686747,1.0,0.1566265060240964,0.927710843373494,0.24096385542168675,0.9355494266221512,0.2760923210915953,1.5167534242481582e-16,1.5143442055887135e-13,0.26,0.0,0.9771873252405812,0.15493402831647995,0.13169866800308228,2.8273099417219782e-09,372,0.0,0.9771873244257637,0.1549340304315842,0.2907059568821076,4.956522723893003e-08
1.0,0.0963855421686747,1.0,0.1566265060240964,0.927710843373494,0.24096385542168675,0.9391784003483815,0.27072143997677456,2.5672619353637e-16,7.083222897108499e-14,0.23199999999999998,0.0,0.9785841477763776,0.14853190587318776,0.12394563108682632,1.2298599916249486e-09,336,0.0,0.9785841470000227,0.14853190798371688,0.2828620572180082,2.692487006802936e-08
1.0,0.0963855421686747,1.0,0.14457831325301204,0.927710843373494,0.24096385542168675,0.9420815793293656,0.2660763536071999,4.3256464081824127e-16,3.2307490016592055e-14,0.22799999999999998,0.0,0.9799006244918762,0.14234876026078994,0.11660585552453995,5.227090982273808e-10,0.38,0.0,0.9799006237525586,0.142348762363058,0.2752058762867934,1.44396179668122e-08
1.0,0.07228915662650602,1.0,0.14457831325301204,0.927710843373494,0.2289156626506024,0.9448395993613006,0.26244737988096967,7.255323095668508e-16,1.4432899320127035e-14,0.23199999999999998,0.0,0.9811409243851759,0.1363802741773709,0.10966065526008606,2.1705798269877619e-10,296,0.0,0.9811409236814924,0.13638027626792473,0.2677329298865732,7.645386535646348e-09
1.0,0.07228915662650602,1.0,0.14457831325301204,0.9397590361445783,0.21686746987951808,0.946436347800842,0.25910872405283786,1.2114001004973475e-15,6.328271240363392e-15,192,0.0,0.9823090362766376,0.13062197886077875,0.10309210419654846,8.80623282628612e-11,264,0.0,0.9823090356072104,0.13062198093638866,0.260439350977621,3.996863973193621e-09
1.0,0.07228915662650602,1.0,0.13253012048192772,0.9397590361445783,0.21686746987951808,0.9497750036289737,0.25388300188706636,2.013466867037327e-15,2.6645352591003757e-15,212,0.0,0.9834087742323938,0.12506927110904484,0.09688284993171692,3.490533903582893e-11,0.26,0.0,0.9834087735958722,0.12506927316669073,0.25332146374913384,2.0632875484912973e-09
1.0,0.07228915662650602,1.0,0.10843373493975904,0.9397590361445783,0.20481927710843373,0.9528233415590072,0.24938307446654087,3.3314160957235826e-15,1.1102230246251565e-15,212,0.0,0.9844437828685849,0.11971742626554009,0.09101602435112,1.351658195092309e-11,284,0.0,0.9844437822636454,0.11971742830239052,0.24637588294167478,1.051811740510226e-09
1.0,0.07228915662650602,1.0,0.10843373493975904,0.9397590361445783,0.20481927710843373,0.9560168384380897,0.24444767019886776,5.48709771920875e-15,4.440892098500626e-16,0.18,0.0,0.9854175425688301,0.11456160540366099,0.08547546714544296,5.113391047389948e-12,316,0.0,0.9854175419941799,0.11456160741704255,0.23959909956622888,5.295266692608244e-10
1.0,0.04819277108433735,1.0,0.10843373493975904,0.9397590361445783,0.20481927710843373,0.9584845405719262,0.23951226593119465,8.996802132546979e-15,2.220446049250313e-16,148,0.0,0.9863333746382323,0.10959685415422442,0.08024555444717407,1.8897914916965464e-12,268,0.0,0.9863333740926085,0.10959685614157726,0.2329881830372274,2.6330211419980835e-10
1.0,0.04819277108433735,1.0,0.10843373493975904,0.9397590361445783,0.18072289156626506,0.9605167658586152,0.23573813325591522,1.4684791859817412e-14,1.1102230246251565e-16,168,0.0,0.987194446409428,0.10481808966514816,0.07531115412712097,6.822843613869811e-13,0.20400000000000001,0.0,0.9871944458916002,0.10481809162396179,0.22653986991326078,1.2931765228002045e-10
1.0,0.04819277108433735,1.0,0.10843373493975904,0.9397590361445783,0.18072289156626506,0.9635651037886486,0.23268979532588185,2.386075921200462e-14,0.0,184,0.0,0.9880037763097789,0.10022007115429207,0.07065775990486145,2.406335222228384e-13,0.22799999999999998,0.0,0.9880037758185493,0.1002200730820166,0.22025120699043466,6.273976940803034e-11
1.0,0.04819277108433735,1.0,0.0963855421686747,0.9397590361445783,0.18072289156626506,0.9660328059224851,0.22746407316011033,3.859583064813167e-14,0.0,184,0.0,0.9887642388936176,0.09579734860213028,0.0662713423371315,8.290456266369511e-14,0.23199999999999998,0.0,0.9887642384278221,0.0957973504960562,0.21411929098208032,3.007002125813547e-11
1.0,0.04819277108433735,1.0,0.08433734939759036,0.9397590361445783,0.18072289156626506,0.9680650312091741,0.22398025838292931,6.214971568888378e-14,0.0,172,0.0,0.9894785698394077,0.09154418365205758,0.06213848292827606,2.790182771243363e-14,0.22799999999999998,0.0,0.9894785693979158,0.09154418550915973,0.20814116418824782,1.423867889665454e-11
1.0,0.024096385542168676,1.0,0.08433734939759036,0.9397590361445783,0.1566265060240964,0.9706778922920598,0.22020612570764989,9.962849213063703e-14,0.0,104,0.0,0.9901493709086013,0.0874544372043537,0.05824615806341171,9.17289248031361e-15,0.23600000000000002,0.0,0.9901493704903174,0.08745443902109716,0.20231402475521512,6.661762176352806e-12
1.0,0.024096385542168676,1.0,0.08433734939759036,0.9397590361445783,0.1566265060240964,0.9737262302220931,0.2157061982871244,1.5899253395487168e-13,0.0,152,0.0,0.990779114860743,0.08352142007918348,0.05458197370171547,2.945731562863964e-15,0.22799999999999998,0.0,0.9907791144646068,0.08352142185129552,0.1966349445414087,3.0798703327400175e-12
1.0,0.024096385542168676,1.0,0.08433734939759036,0.9397590361445783,0.1566265060240964,0.9748875018144869,0.20946436347800843,2.525933002186537e-13,0.0,168,0.0,0.9913701503178658,0.07973770708422215,0.051133979111909866,9.24030783258558e-16,0.22,0.0,0.9913701499428512,0.07973770880644107,0.19110109463200053,1.4070827512811538e-12
1.0,0.012048192771084338,1.0,0.07228915662650602,0.9397590361445783,0.14457831325301204,0.9759036144578314,0.1995935549426622,3.995048432020068e-13,0.0,0.11199999999999999,0.0,0.9919247065702927,0.07609492132182777,0.04789077118039131,2.8313079466621893e-16,0.22,0.0,0.9919247062154093,0.07609492298765112,0.18570964704387247,6.353383292903925e-13
1.0,0.012048192771084338,1.0,0.07228915662650602,0.9397590361445783,0.13253012048192772,0.9779358397445203,0.1895775874582668,6.290434347761842e-13,0.0,132,0.0,0.9924448983155294,0.07258350472353073,0.04484136775135994,8.473925392101894e-17,268,0.0,0.9924448979798213,0.07258350632499633,0.180457833985565,2.8353579401215155e-13
1.0,0.012048192771084338,1.0,0.07228915662650602,0.9518072289156626,0.13253012048192772,0.9795325881840615,0.17607780519669036,9.860543460011439e-13,0.0,152,0.0,0.99293273032186,0.06919250211160091,0.04197534918785095,2.4773079964117916e-17,192,0.0,0.9929327300044059,0.06919250363914581,0.17534285793129303,1.2507730304549922e-13
1.0,0.0,1.0,0.060240963855421686,0.9518072289156626,0.13253012048192772,0.981274495572652,0.15952968500508055,1.5388135279706524e-12,0.0,168,0.0,0.9933901020085147,0.06590939823403935,0.0392826683819294,7.07401882005144e-18,216,0.0,0.9933901017084283,0.06590939967648876,0.1703618661644756,5.4543161653270993e-14
1.0,0.0,1.0,0.060240963855421686,0.9518072289156626,0.12048192771084337,0.9824357671650458,0.14791696908114385,2.3907787348948642e-12,0.0,156,0.0,0.9938188119347159,0.06272005795099828,0.036753758788108826,1.973061921003855e-18,184,0.0,0.9938188116511442,0.06272005929573836,0.16551217223683265,2.3514793538629885e-14
1.0,0.0,1.0,0.04819277108433735,0.9518072289156626,0.0963855421686747,0.984032515604587,0.12657860357091014,3.697978296363207e-12,0.0,0.11599999999999999,0.0,0.9942205621905404,0.059608826025633145,0.034379538148641586,5.375205736007398e-19,0.2,0.0,0.9942205619226641,0.05960882725901234,0.1607910180779584,1.0023483981088392e-14
1.0,0.0,1.0,0.04819277108433735,0.9518072289156626,0.0963855421686747,0.9854841050950791,0.11191754971694005,5.6946138303593665e-12,0.0,0.11999999999999998,0.0,0.9945969626832504,0.05655884139125788,0.03215131163597107,1.4303153495399758e-19,0.16,0.0,0.9945969624302825,0.05655884249924089,0.15619560219429526,4.224898439616348e-15
1.0,0.0,1.0,0.04819277108433735,0.9518072289156626,0.0963855421686747,0.9870808535346204,0.09928872114965888,8.73056861632462e-12,0.0,0.11599999999999999,0.0,0.9949495353135344,0.05355260831455303,0.03006075695157051,3.717436268283683e-20,0.18,0.0,0.9949495350747208,0.05355260928361877,0.15172311387490342,1.7608993676598102e-15
1.0,0.0,1.0,0.03614457831325301,0.9518072289156626,0.07228915662650602,0.988242125127014,0.08869211786906663,1.3326083129301915e-11,0.0,108,0.0,0.99527971803692,0.0505728418747837,0.02810015343129635,9.436951410622304e-21,0.14400000000000002,0.0,0.995279717811538,0.05057284269301947,0.1473711636967452,7.258844298090759e-16
1.0,0.0,1.0,0.03614457831325301,0.9518072289156626,0.060240963855421686,0.9892582377703586,0.07664392509798229,2.0251055886102396e-11,0.0,92,0.0,0.9955888688064398,0.04760356824813781,0.026261895895004272,2.339862722003977e-21,172,0.0,0.9955888685937982,0.047603568906436695,0.14313684921641737,2.9594473343050233e-16
1.0,0.0,1.0,0.03614457831325301,0.9518072289156626,0.04819277108433735,0.9899840325156046,0.06575700391929162,3.0639483895334094e-11,0.0,64,0.0,0.995878269393438,0.044631414997300126,0.024538936093449593,5.666630977579081e-22,136,0.0,0.9958782691928741,0.04463141549053148,0.13901760322495932,1.193464442848606e-16
1.0,0.0,1.0,0.03614457831325301,0.963855421686747,0.04819277108433735,0.9911453041079983,0.0587893743649296,4.615378445820135e-11,0.0,0.1,0.0,0.996149129084184,0.04164697951463673,0.022924503311514854,1.3403577292466007e-22,152,0.0,0.9961491288950656,0.0416469798426375,0.13501072066590408,4.7610604304391206e-17
1.0,0.0,1.0,0.03614457831325301,0.963855421686747,0.04819277108433735,0.9921614167513427,0.05037015532007548,6.921955366949082e-11,0.0,108,0.0,0.996402588250691,0.03864612382739665,0.021412227302789688,3.0965832377575246e-23,0.13999999999999999,0.0,0.9964025880724137,0.038646123995628785,0.13111371342309577,1.879092139605161e-17
1.0,0.0,1.0,0.03614457831325301,0.963855421686747,0.04819277108433735,0.9924517346494411,0.043402525765713455,1.0335926505049553e-10,0.0,92,0.0,0.9966397217948267,0.035631020728750566,0.0199960395693779,6.987299969254377e-24,128,0.0,0.9966397216268144,0.03563102074849872,0.12732388797748787,7.337841448898242e-18
1.0,0.0,1.0,0.024096385542168676,0.963855421686747,0.04819277108433735,0.993032370445638,0.03120917404557991,1.5366421375179637e-10,0.0,92,0.0,0.996861542465433,0.03261077778587631,0.018670199438929558,1.539920384724738e-24,164,0.0,0.9968615423071352,0.0326107776739095,0.12363884553736014,2.835321880709525e-18
1.0,0.0,1.0,0.024096385542168676,0.963855421686747,0.04819277108433735,0.9933226883437364,0.027435041370300478,2.2745860504504396e-10,0.0,0.1,0.0,0.997069004048748,0.029601496627393482,0.017429281026124954,3.314656952194475e-25,0.13999999999999999,0.0,0.9970690038996406,0.029601496405087413,0.12005598867795213,1.0840845158716194e-18
1.0,0.0,1.0,0.024096385542168676,0.9759036144578314,0.024096385542168676,0.9939033241399332,0.023806067644070256,3.352292824552259e-10,0.0,44,0.0,0.9972630044329498,0.026625684017311236,0.016268128529191017,6.9685796836759e-26,128,0.0,0.9972630042925331,0.026625683709304758,0.11657292026572277,4.1023174401293337e-19
1.0,0.0,1.0,0.024096385542168676,0.9759036144578314,0.024096385542168676,0.9947742778342284,0.016548120191609814,4.919207466186237e-10,0.0,0.036000000000000004,0.0,0.9974443885481046,0.023711011497652833,0.015181911177933216,1.4308738121911768e-26,128,0.0,0.997444388415904,0.023711011130182733,0.11318715372563358,1.5364520210476416e-19
1.0,0.0,1.0,0.024096385542168676,0.9759036144578314,0.012048192771084338,0.9956452315285237,0.011322398025838292,7.187298120372692e-10,0.0,0.08,0.0,0.9976139511832116,0.020888509490184823,0.01416602823883295,2.869630224533137e-27,0.14400000000000002,0.0,0.9976139510587746,0.020888509089292764,0.10989631370889574,5.696139926724821e-20
1.0,0.0,1.0,0.012048192771084338,0.9759036144578314,0.0,0.9966613441718682,0.007548265350558862,1.0455799884509506e-09,0.0,0.05999999999999999,0.0,0.9977724396824015,0.018190364335416948,0.013216162100434303,5.620716764687318e-28,0.11999999999999998,0.0,0.9977724395652987,0.018190363925239476,0.10669806115710517,2.0904219535217058e-20

